A Generic Normal Form for ZX-Diagrams and Application to the Rational Angle Completeness

Recent completeness results on the ZX-Calculus used a third-party language, namely the ZW-Calculus. As a consequence, these proofs are elegant, but sadly non-constructive. We address this issue in the following. To do so, we first describe a generic normal form for ZX-diagrams in any fragment that contains Clifford+T quantum mechanics. We give sufficient conditions for an axiomatisation to be complete, and an algorithm to reach the normal form. Finally, we apply these results to the Clifford+T fragment and the general ZX-Calculus -- for which we already know the completeness--, but also for any fragment of rational angles: we show that the axiomatisation for Clifford+T is also complete for any fragment of dyadic angles, and that a simple new rule (called cancellation) is necessary and sufficient otherwise.

==> figures/1-triangle-cycle-proof/1-triangle-cycle-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (0)  at (0.0, 0.625) {};
		\node [style=gn] (1)  at (0.0, -0.125) {};
		\node [style=none] (2)  at (0.0, 0.625) {};
		\node [style=none] (3)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=2.00] (1) to (2.center);
		\draw (1) to (3.center);
		\draw [bend right=90, looseness=2.00] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-triangle-cycle-proof/1-triangle-cycle-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (0.0, -0.5) {};
		\node [style=none] (6)  at (0.0, -1.0) {};
		\node [style=ug, rotate=180] (7)  at (0.0, -0.0) {};
		\node [style=rn] (8)  at (0.0, 0.5) {};
		\node [style=rn] (9)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=60, looseness=1.50] (8) to (5);
		\draw (9) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-triangle-cycle-proof/1-triangle-cycle-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (11)  at (-0.375, 0.75) {};
		\node [style=none] (12)  at (-0.375, -0.75) {};
		\node [style=ug, rotate=180] (13)  at (-0.375, 0.0) {};
		\node [style=rn] (14)  at (0.375, 0.25) {};
		\node [style=gn] (15)  at (0.375, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (12.center);
		\draw [bend left=45, looseness=1.25] (14) to (15);
		\draw [bend right=45, looseness=1.25] (14) to (15);
		\draw (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-triangle-cycle-proof/1-triangle-cycle-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.0, -0.5) {};
		\node [style=gn] (18)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-through-triangle/2-through-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.5, 0.5) {};
		\node [style=none] (1)  at (-0.5, -1.0) {};
		\node [style=ug, rotate=90] (2)  at (0.0, 0.5) {};
		\node [style=gn] (3)  at (0.5, 0.5) {};
		\node [style=none] (4)  at (-0.5, 1.0) {};
		\node [style=ug, rotate=180] (5)  at (-0.5, -0.0) {};
		\node [style=ug, rotate=180] (6)  at (-0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (3);
		\draw [style=none] (4.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-through-triangle/2-through-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=-90] (8)  at (0.0, 0.75) {};
		\node [style=none] (9)  at (-0.5, 1.75) {};
		\node [style=gn] (10)  at (-0.5, 0.75) {};
		\node [style=ug, rotate=180] (11)  at (-0.5, -1.25) {};
		\node [style=ug, rotate=0] (12)  at (-0.5, 0.25) {};
		\node [style=gn] (13)  at (0.5, 0.75) {};
		\node [style=none] (14)  at (-0.5, -1.75) {};
		\node [style=rn] (15)  at (-0.5, 1.25) {$\pi$};
		\node [style=gn] (16)  at (-0.5, -0.5) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (17)  at (-0.5, -1.0) {};
		\node [style={{H box}}, yshift=3.5pt] (18)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9.center) to (14.center);
		\draw [style=none] (10) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-through-triangle/2-through-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (19)  at (-0.5, 0.375) {$\pi$};
		\node [style=none] (20)  at (-0.5, 1.375) {};
		\node [style=none] (21)  at (-0.5, -1.375) {};
		\node [style=ug, rotate=0] (22)  at (-0.5, 0.875) {};
		\node [style={{H box}}, yshift=3.5pt] (24)  at (-0.5, -0.125) {};
		\node [style=ug, rotate=180] (25)  at (-0.5, -0.375) {};
		\node [style=ug, rotate=-90] (26)  at (0.0, -0.625) {};
		\node [style=gn] (27)  at (-0.5, -0.875) {};
		\node [style=gn] (28)  at (0.5, -0.625) {};
		\node [style=gn] (29)  at (0.5, -1.125) {};
		\node [style=ug, rotate=90] (30)  at (0.0, -1.125) {};
		\node [style=gn] (31)  at (0.25, 0.125) {};
		\node [style=rn] (32)  at (0.25, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (21.center);
		\draw [style=none] (26) to (28);
		\draw [style=none] (27) to (26);
		\draw [style=none] (29) to (30);
		\draw [style=none] (30) to (27);
		\draw [style=none, bend right=45, looseness=1.25] (31) to (32);
		\draw [style=none, bend right=45, looseness=1.25] (32) to (31);
		\draw [style=none] (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-through-triangle/2-through-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (33)  at (-0.5, 0.5) {$\pi$};
		\node [style=ug, rotate=0] (34)  at (-0.5, 1.0) {};
		\node [style=ug, rotate=180] (35)  at (-0.5, -0.0) {};
		\node [style=none] (37)  at (-0.5, 1.5) {};
		\node [style=none] (38)  at (-0.5, -1.5) {};
		\node [style=gn] (39)  at (0.5, -1.0) {};
		\node [style=ug, rotate=90] (40)  at (0.0, -1.0) {};
		\node [style=gn] (41)  at (-0.5, -1.0) {};
		\node [style=rn] (42)  at (-0.5, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (37.center) to (38.center);
		\draw [style=none] (39) to (40);
		\draw [style=none] (40) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-through-triangle/2-through-triangle_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (43)  at (-0.5, -0.25) {};
		\node [style=gn] (44)  at (0.5, -0.25) {};
		\node [style=ug, rotate=90] (45)  at (0.0, -0.25) {};
		\node [style=none] (46)  at (-0.5, 0.75) {};
		\node [style=none] (48)  at (-0.5, -0.75) {};
		\node [style=ug, rotate=180] (49)  at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (44) to (45);
		\draw [style=none] (45) to (43);
		\draw [style=none] (46.center) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-triangle-cycle-proof/2-triangle-cycle-proof_14.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (203)  at (0.0, 1.0) {};
		\node [style=none] (204)  at (0.0, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (203.center) to (204.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2Id-is-C2-times-anti-C2/2Id-is-C2-times-anti-C2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (0)  at (-0.25, 0.25) {};
		\node [style=ug] (1)  at (0.25, 0.25) {};
		\node [style=gn] (2)  at (0.0, -0.25) {};
		\node [style=gn] (3)  at (-0.25, 0.75) {};
		\node [style=gn] (4)  at (0.25, 0.75) {};
		\node [style=none] (5)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=135, out=-90, looseness=1.00] (0) to (2);
		\draw [style=none] (1) to (4);
		\draw [style=none, in=-90, out=45, looseness=1.00] (2) to (1);
		\draw [style=none] (2) to (5.center);
		\draw [style=none] (3) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2Id-is-C2-times-anti-C2/2Id-is-C2-times-anti-C2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (7)  at (-0.375, 0.0) {};
		\node [style=gn] (8)  at (-0.125, -0.5) {};
		\node [style=ug] (9)  at (0.125, 0.0) {};
		\node [style=none] (10)  at (-0.125, -1.0) {};
		\node [style=gn] (11)  at (-0.125, 1.0) {};
		\node [style=rn] (12)  at (-0.125, 0.5) {};
		\node [style=gn] (13)  at (0.375, 1.0) {};
		\node [style=rn] (14)  at (0.375, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=135, out=-90, looseness=1.00] (7) to (8);
		\draw [style=none, in=-90, out=45, looseness=1.00] (8) to (9);
		\draw [style=none] (8) to (10.center);
		\draw [style=none] (11) to (12);
		\draw [style=none, in=90, out=-150, looseness=1.25] (12) to (7);
		\draw [style=none, in=90, out=-30, looseness=1.25] (12) to (9);
		\draw [style=none] (13) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2Id-is-C2-times-anti-C2/2Id-is-C2-times-anti-C2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (27)  at (0.5, 1.0) {};
		\node [style=rn] (29)  at (0.5, 0.5) {};
		\node [style=gn] (30)  at (-0.5, -0.5) {};
		\node [style=none] (31)  at (-0.5, -1.0) {};
		\node [style=gn] (32)  at (-0.5, 0.5) {};
		\node [style=ug, rotate=180] (33)  at (0.0, 0.0) {};
		\node [style=rn] (34)  at (0.0, -0.5) {$\pi$};
		\node [style=ug, rotate=180] (35)  at (-0.5, 0.0) {};
		\node [style=rn] (36)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (37)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (27) to (29);
		\draw (30) to (31.center);
		\draw [style=none] (30) to (32);
		\draw (32) to (36);
		\draw [style=none] (34) to (30);
		\draw [style=none] (36) to (34);
		\draw [style=none] (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2Id-is-C2-times-anti-C2/2Id-is-C2-times-anti-C2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (15)  at (0.25, 1.0) {};
		\node [style=rn] (17)  at (0.25, 0.5) {};
		\node [style=none] (18)  at (-0.25, -1.0) {};
		\node [style=gn] (19)  at (0.25, 0.0) {};
		\node [style=gn] (20)  at (-0.25, -0.5) {};
		\node [style=rn] (21)  at (-0.25, 0.0) {};
		\node [style=gn] (22)  at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (15) to (17);
		\draw [style=none] (19) to (21);
		\draw [style=none] (20) to (18.center);
		\draw [style=none] (22) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2Id-is-C2-times-anti-C2/2Id-is-C2-times-anti-C2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (23)  at (0.0, 0.625) {};
		\node [style=none] (24)  at (0.0, -0.625) {};
		\node [style=gn] (25)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-half-distributed-through-W/C-half-distributed-through-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 1.0) {};
		\node [style=none] (1)  at (0.375, -1.0) {};
		\node [style=rn] (2)  at (0.375, 0.0) {};
		\node [style=gn] (4)  at (-1.125, -0.5) {};
		\node [style=ug, shape border rotate=-90, xshift=3.5pt] (5)  at (0.625, -0.5) {};
		\node [style=gn] (6)  at (-0.375, 0.5) {};
		\node [style=gn] (7)  at (1.125, -0.5) {};
		\node [style=gn] (8)  at (0.375, -0.5) {};
		\node [style=none] (9)  at (-0.375, -1.0) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=90] (10)  at (-0.875, -0.5) {};
		\node [style=ug] (11)  at (-0.375, 0.0) {};
		\node [style=gn] (12)  at (-0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (9.center);
		\draw [style=none] (2) to (1.center);
		\draw [style=none] (2) to (12);
		\draw [style=none] (4) to (12);
		\draw [style=none] (6) to (2);
		\draw [style=none] (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-half-distributed-through-W/C-half-distributed-through-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, xshift=3.5pt, shape border rotate=90] (13)  at (-0.875, 0.75) {};
		\node [style=gn] (14)  at (-1.125, 0.75) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (15)  at (-0.875, 0.25) {};
		\node [style=gn] (16)  at (-1.125, 0.25) {};
		\node [style=none] (17)  at (0.375, -1.0) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (18)  at (0.625, -0.5) {};
		\node [style=gn] (19)  at (1.125, -0.5) {};
		\node [style=none] (20)  at (-0.375, 1.0) {};
		\node [style=ug] (21)  at (-0.375, 0.0) {};
		\node [style=gn] (22)  at (0.375, -0.5) {};
		\node [style=rn] (23)  at (0.375, 0.0) {};
		\node [style=gn] (24)  at (-0.375, 0.5) {};
		\node [style=gn] (25)  at (-0.375, -0.5) {};
		\node [style=gn] (26)  at (-1.125, -0.5) {};
		\node [style=none] (27)  at (-0.375, -1.0) {};
		\node [style=ug, shape border rotate=90, xshift=3.5pt] (28)  at (-0.875, -0.5) {};
		\node [style=gn] (29)  at (0.375, 0.5) {};
		\node [style=rn] (30)  at (0.375, 1.0) {};
		\node [style=gn] (31)  at (0.875, 0.5) {};
		\node [style=rn] (32)  at (0.875, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13) to (14);
		\draw [style=none] (13) to (24);
		\draw [style=none] (15) to (16);
		\draw [style=none] (19) to (22);
		\draw [style=none] (20.center) to (27.center);
		\draw [style=none] (23) to (17.center);
		\draw [style=none] (23) to (25);
		\draw [style=none] (24) to (23);
		\draw [style=none] (24) to (15);
		\draw [style=none] (26) to (25);
		\draw (29) to (30);
		\draw [bend right=45, looseness=1.25] (30) to (29);
		\draw [bend left=45, looseness=1.25] (30) to (29);
		\draw (31) to (32);
		\draw [bend right=45, looseness=1.25] (32) to (31);
		\draw [bend left=45, looseness=1.25] (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-half-distributed-through-W/C-half-distributed-through-W_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (33)  at (-1.125, -0.25) {};
		\node [style=rn] (34)  at (0.375, 1.0) {};
		\node [style=ug, shape border rotate=90, xshift=3.5pt] (35)  at (-0.875, 0.5) {};
		\node [style=none] (36)  at (-0.375, -1.0) {};
		\node [style=gn] (37)  at (-0.375, -0.5) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=90] (38)  at (-0.875, -0.25) {};
		\node [style=gn] (39)  at (-0.375, 0.5) {};
		\node [style=gn] (40)  at (0.375, 0.5) {};
		\node [style=gn] (41)  at (0.375, -0.5) {};
		\node [style=rn] (42)  at (0.875, 1.0) {};
		\node [style=none] (44)  at (-0.375, 1.0) {};
		\node [style=rn] (45)  at (0.375, 0.0) {};
		\node [style=gn] (46)  at (0.875, 0.5) {};
		\node [style=ug] (47)  at (-0.375, 0.0) {};
		\node [style=none] (48)  at (0.375, -1.0) {};
		\node [style=gn] (49)  at (-1.125, 0.5) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (50)  at (-0.875, -0.75) {};
		\node [style=gn] (51)  at (-1.125, -0.75) {};
		\node [style=ug, shape border rotate=90, xshift=3.5pt] (52)  at (0.625, -0.25) {};
		\node [style=ug, shape border rotate=-90, xshift=3.5pt] (53)  at (0.625, -0.75) {};
		\node [style=gn] (54)  at (1.125, -0.25) {};
		\node [style=gn] (55)  at (1.125, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (38);
		\draw [bend right=45, looseness=1.25] (34) to (40);
		\draw [bend left=45, looseness=1.25] (34) to (40);
		\draw [style=none] (35) to (49);
		\draw [style=none] (35) to (39);
		\draw [style=none] (37) to (50);
		\draw [style=none] (38) to (37);
		\draw [style=none] (39) to (45);
		\draw (40) to (34);
		\draw [style=none] (41) to (53);
		\draw [bend right=45, looseness=1.25] (42) to (46);
		\draw [bend left=45, looseness=1.25] (42) to (46);
		\draw [style=none] (44.center) to (36.center);
		\draw [style=none] (45) to (48.center);
		\draw [style=none] (45) to (37);
		\draw (46) to (42);
		\draw [style=none] (50) to (51);
		\draw [style=none] (52) to (54);
		\draw [style=none] (52) to (41);
		\draw [style=none] (53) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-half-distributed-through-W/C-half-distributed-through-W_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (56)  at (0.625, -0.25) {};
		\node [style=none] (57)  at (0.625, -1.0) {};
		\node [style=none] (58)  at (-0.125, -1.0) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (59)  at (0.125, 0.5) {};
		\node [style=gn] (61)  at (0.625, 0.5) {};
		\node [style=none] (62)  at (-0.125, 1.0) {};
		\node [style=ug] (63)  at (-0.125, 0.0) {};
		\node [style=gn] (64)  at (-0.625, -0.25) {};
		\node [style=gn] (65)  at (-0.125, 0.5) {};
		\node [style=gn] (66)  at (-0.125, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (56) to (57.center);
		\draw [style=none] (56) to (66);
		\draw [style=none] (59) to (61);
		\draw [style=none] (59) to (65);
		\draw [style=none] (62.center) to (58.center);
		\draw [style=none] (65) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C2-distributed-through-W-1/C2-distributed-through-W-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 0.75) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
		\node [style=ug] (8)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C2-distributed-through-W-2/C2-distributed-through-W-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.375, 1.0) {};
		\node [style=none] (5)  at (0.375, -1.0) {};
		\node [style=rn] (8)  at (0.375, 0.0) {};
		\node [style=gn] (11)  at (-1.125, -0.5) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (15)  at (-0.875, -0.5) {};
		\node [style=gn] (19)  at (-0.375, 0.5) {};
		\node [style=gn] (22)  at (1.125, -0.5) {};
		\node [style=gn] (23)  at (0.375, -0.5) {};
		\node [style=none] (25)  at (-0.375, -1.0) {};
		\node [style=ug, shape border rotate=90, xshift=3.5pt] (26)  at (0.625, -0.5) {};
		\node [style=ug] (29)  at (-0.375, 0.0) {};
		\node [style=gn] (32)  at (-0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (25.center);
		\draw [style=none] (8) to (5.center);
		\draw [style=none] (8) to (32);
		\draw [style=none] (11) to (32);
		\draw [style=none] (19) to (8);
		\draw [style=none] (22) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C2-distributed-through-W-2/C2-distributed-through-W-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (1)  at (1.0, -0.25) {};
		\node [style=none] (4)  at (0.25, -1.0) {};
		\node [style=gn] (7)  at (0.25, -0.5) {};
		\node [style=rn] (9)  at (-0.25, 0.0) {};
		\node [style=gn] (12)  at (-1.0, 0.0) {};
		\node [style=gn] (13)  at (-0.5, -0.5) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (16)  at (-0.75, 0.0) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (17)  at (-0.25, -0.5) {};
		\node [style=none] (20)  at (1.0, -1.0) {};
		\node [style=none] (21)  at (0.25, 1.0) {};
		\node [style=ug] (28)  at (0.25, 0.0) {};
		\node [style=gn] (30)  at (0.25, 0.5) {};
		\node [style=gn] (33)  at (1.0, 0.5) {};
		\node [style=ug, shape border rotate=-90, xshift=3.5pt] (34)  at (0.5, 0.5) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (35)  at (-0.25, 0.5) {};
		\node [style=gn] (36)  at (-0.5, 0.5) {};
		\node [style=gn, inner sep=-0.5pt] (37)  at (-1.0, 0.5) {};
		\node [style=rn] (38)  at (-1.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (20.center);
		\draw [style=none] (1) to (7);
		\draw [style=none] (9) to (7);
		\draw [style=none] (12) to (9);
		\draw [style=none] (13) to (7);
		\draw [style=none] (21.center) to (4.center);
		\draw [style=none] (30) to (1);
		\draw [style=none] (30) to (9);
		\draw [style=none] (30) to (36);
		\draw [style=none] (33) to (30);
		\draw [style=none] (37) to (38);
		\draw [bend right=45, looseness=1.25] (38) to (37);
		\draw [style=none, bend left=45, looseness=1.25] (38) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C2-distributed-through-W-2/C2-distributed-through-W-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.375, -1.0) {};
		\node [style=rn] (3)  at (0.375, -0.25) {};
		\node [style=gn] (6)  at (-0.375, 0.5) {};
		\node [style=none] (14)  at (-0.375, 1.0) {};
		\node [style=none] (18)  at (-0.375, -1.0) {};
		\node [style=ug] (24)  at (-0.375, 0.0) {};
		\node [style=gn] (27)  at (-0.375, -0.5) {};
		\node [style=ug, shape border rotate=90, xshift=3.5pt] (39)  at (-0.125, 0.5) {};
		\node [style=gn] (40)  at (0.375, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (0.center);
		\draw [style=none] (3) to (27);
		\draw [style=none] (6) to (3);
		\draw [style=none] (14.center) to (18.center);
		\draw [style=none] (40) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Cx-through-anti-controlsep/Cx-through-anti-controlsep_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.625) {};
		\node [style=none] (1)  at (-0.75, 0.125) {};
		\node [style=none] (2)  at (-0.75, 0.625) {};
		\node [style=none] (4)  at (-1.0, -1.375) {};
		\node [style=gn] (5)  at (-1.0, -0.875) {};
		\node [style=gn] (6)  at (-0.5, 0.875) {$\alpha$};
		\node [style=rn] (7)  at (-0.5, 0.375) {};
		\node [style=gn] (8)  at (-0.5, -0.125) {};
		\node [style=none] (9)  at (0.25, 0.625) {};
		\node [style=none] (10)  at (0.5, 1.375) {};
		\node [style=none] (11)  at (-0.5, 1.375) {};
		\node [style=gn] (12)  at (0.25, -0.875) {};
		\node [style=gn] (13)  at (0.5, 0.875) {$\alpha$};
		\node [style=none] (14)  at (0.75, 0.625) {};
		\node [style=none] (15)  at (0.75, -0.375) {};
		\node [style=none] (16)  at (0.25, -0.375) {};
		\node [style=rn] (17)  at (0.0, -0.375) {$\pi$};
		\node [style=none] (18)  at (-0.75, -0.375) {};
		\node [style=none] (19)  at (0.25, 0.125) {};
		\node [style=none] (20)  at (0.25, -1.375) {};
		\node [style=gn] (21)  at (0.5, -0.125) {};
		\node [style=rn] (22)  at (0.5, 0.375) {};
		\node [style=none] (23)  at (-0.25, -0.375) {};
		\node [style=gn] (41)  at (-1.0, 1.375) {-$\beta$};
		\node [style=gn] (42)  at (-1.0, 0.375) {$\beta$};
		\node [style=rn] (43)  at (-1.0, 0.875) {};
		\node [style=gn] (44)  at (1.0, 1.375) {-$\beta$};
		\node [style=gn] (45)  at (1.0, 0.375) {$\beta$};
		\node [style=rn] (46)  at (1.0, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (23.center);
		\draw [style=none] (2.center) to (0.center);
		\draw [style=none] (5) to (4.center);
		\draw [style=none, in=180, out=90, looseness=0.75] (5) to (1.center);
		\draw [style=none, in=165, out=-90, looseness=1.25] (8) to (12);
		\draw [style=none] (9.center) to (14.center);
		\draw [style=none] (10.center) to (22);
		\draw [style=none] (11.center) to (7);
		\draw [style=none] (12) to (20.center);
		\draw [style=none, in=-90, out=45, looseness=1.00] (12) to (21);
		\draw [style=none] (13) to (46);
		\draw [style=none] (14.center) to (15.center);
		\draw [style=none] (15.center) to (16.center);
		\draw [style=none] (16.center) to (9.center);
		\draw [style=none, in=27, out=-105, looseness=0.75] (17) to (5);
		\draw [style=none] (18.center) to (2.center);
		\draw [style=none, in=75, out=180, looseness=1.00] (19.center) to (17);
		\draw [style=none] (23.center) to (18.center);
		\draw [style=none] (42) to (43);
		\draw [style=none] (43) to (41);
		\draw [style=none] (43) to (6);
		\draw [style=none] (45) to (46);
		\draw [style=none] (46) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Cx-through-anti-controlsep/Cx-through-anti-controlsep_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.875, -1.25) {};
		\node [style=none] (25)  at (-0.375, 1.25) {};
		\node [style=none] (26)  at (-0.625, 0.0) {};
		\node [style=none] (27)  at (0.375, 1.25) {};
		\node [style=rn] (28)  at (0.375, 0.25) {};
		\node [style=none] (29)  at (-0.625, 0.5) {};
		\node [style=gn] (30)  at (-0.375, 0.75) {$\alpha$};
		\node [style=none] (31)  at (-0.125, 0.5) {};
		\node [style=gn] (32)  at (0.125, -0.75) {};
		\node [style=none] (33)  at (-0.125, -0.5) {};
		\node [style=rn] (34)  at (0.625, -0.25) {};
		\node [style=none] (35)  at (0.125, -1.25) {};
		\node [style=gn] (36)  at (0.625, -0.75) {};
		\node [style=none] (37)  at (-0.625, -0.5) {};
		\node [style=gn] (38)  at (0.375, 0.75) {$\alpha$};
		\node [style=gn] (39)  at (-0.375, -0.25) {};
		\node [style=rn] (40)  at (-0.375, 0.25) {};
		\node [style=gn] (59)  at (-0.875, 0.25) {$\beta$};
		\node [style=rn] (60)  at (-0.875, 0.75) {};
		\node [style=gn] (61)  at (-0.875, 1.25) {-$\beta$};
		\node [style=gn] (62)  at (0.875, 1.25) {$\beta$};
		\node [style=rn] (63)  at (0.875, 0.75) {};
		\node [style=gn] (64)  at (0.875, 0.25) {-$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25.center) to (40);
		\draw [style=none, in=90, out=180, looseness=0.50] (26.center) to (24.center);
		\draw [style=none] (28) to (30);
		\draw [style=none] (28) to (32);
		\draw [style=none] (28) to (27.center);
		\draw [style=none] (29.center) to (31.center);
		\draw [style=none] (30) to (60);
		\draw [style=none] (31.center) to (33.center);
		\draw [style=none] (32) to (35.center);
		\draw [style=none] (33.center) to (37.center);
		\draw [style=none] (34) to (36);
		\draw [style=none] (37.center) to (29.center);
		\draw [style=none] (38) to (63);
		\draw [style=none, in=165, out=-90, looseness=1.25] (39) to (32);
		\draw [style=none] (59) to (60);
		\draw [style=none] (60) to (61);
		\draw [style=none] (62) to (63);
		\draw [style=none] (63) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Cx-through-anti-controlsep/Cx-through-anti-controlsep_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=45] (47)  at (-0.25, -0.25) {};
		\node [style=ug, rotate=180] (48)  at (0.0, 0.0) {};
		\node [style=none] (50)  at (-0.5, -1.25) {};
		\node [style=gn] (51)  at (0.0, -0.5) {};
		\node [style=gn] (52)  at (0.0, 0.5) {$\alpha$};
		\node [style=none] (53)  at (0.0, 1.25) {};
		\node [style=rn] (54)  at (0.5, 0.25) {};
		\node [style=none] (55)  at (0.5, 1.25) {};
		\node [style=gn] (56)  at (0.5, 0.75) {$\alpha$};
		\node [style=none] (57)  at (0.0, -1.25) {};
		\node [style=rn] (58)  at (-0.5, 0.0) {};
		\node [style=gn] (65)  at (1.0, 1.25) {$\beta$};
		\node [style=rn] (66)  at (1.0, 0.75) {};
		\node [style=gn] (67)  at (1.0, 0.25) {-$\beta$};
		\node [style=gn] (68)  at (-1.0, 1.0) {$\beta$};
		\node [style=rn] (69)  at (-0.5, 0.75) {};
		\node [style=gn] (70)  at (-0.5, 1.25) {-$\beta$};
		\node [style=gn] (115)  at (0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (51) to (57.center);
		\draw [style=none] (52) to (58);
		\draw [style=none] (52) to (51);
		\draw [style=none] (53.center) to (52);
		\draw [style=none] (54) to (52);
		\draw [style=none] (54) to (51);
		\draw [style=none] (54) to (55.center);
		\draw [style=none] (56) to (66);
		\draw [style=none] (58) to (51);
		\draw [style=none] (58) to (50.center);
		\draw [style=none] (65) to (66);
		\draw [style=none] (66) to (67);
		\draw [style=none] (68) to (69);
		\draw [style=none] (69) to (70);
		\draw [style=none] (69) to (52);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Cx-through-anti-controlsep/Cx-through-anti-controlsep_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71)  at (-0.75, -1.25) {};
		\node [style=rn] (72)  at (0.5, 0.25) {};
		\node [style=none] (73)  at (0.5, 1.25) {};
		\node [style=ug, rotate=180] (74)  at (-0.25, 0.0) {};
		\node [style=none] (75)  at (-0.25, 1.25) {};
		\node [style=gn] (76)  at (-0.25, 0.5) {};
		\node [style=gn] (77)  at (-0.25, -0.5) {$\alpha$};
		\node [style=none] (78)  at (-0.25, -1.25) {};
		\node [style=gn, xshift=3.5pt] (79)  at (0.0, 1.0) {};
		\node [style=rn] (80)  at (-0.75, 0.0) {};
		\node [style=ug, rotate=45] (81)  at (-0.5, -0.25) {};
		\node [style=gn] (83)  at (0.75, -0.25) {$\beta$};
		\node [style=gn] (84)  at (0.5, -1.0) {-$\beta$};
		\node [style=rn] (85)  at (0.25, -0.5) {};
		\node [style=gn] (86)  at (-0.75, 1.0) {};
		\node [style=rn] (87)  at (-0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (72) to (76);
		\draw [style=none] (72) to (77);
		\draw [style=none] (72) to (73.center);
		\draw [style=none] (75.center) to (76);
		\draw [style=none] (76) to (80);
		\draw [style=none] (76) to (77);
		\draw [style=none] (77) to (78.center);
		\draw [style=none] (80) to (77);
		\draw [style=none] (80) to (71.center);
		\draw [style=none] (83) to (85);
		\draw [style=none] (85) to (84);
		\draw [style=none] (85) to (77);
		\draw [style=none] (86) to (87);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Cx-through-anti-controlsep/Cx-through-anti-controlsep_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (89)  at (-0.25, 0.75) {};
		\node [style=rn] (90)  at (-0.5, 0.5) {};
		\node [style=none] (91)  at (-0.75, 0.25) {};
		\node [style=gn] (92)  at (0.25, -0.75) {$\alpha$};
		\node [style=none] (93)  at (0.25, -0.25) {};
		\node [style=none] (94)  at (-1.0, -1.25) {};
		\node [style=rn] (95)  at (-1.0, 0.5) {};
		\node [style=none] (96)  at (0.25, -1.25) {};
		\node [style=gn] (97)  at (0.5, 0.0) {};
		\node [style=gn] (98)  at (-0.5, 0.0) {};
		\node [style=none] (99)  at (0.25, 0.25) {};
		\node [style=none] (100)  at (0.5, 1.25) {};
		\node [style=rn] (101)  at (0.5, 0.5) {};
		\node [style=none] (102)  at (-0.5, 1.25) {};
		\node [style=none] (103)  at (0.25, 0.75) {};
		\node [style=none] (104)  at (-0.25, -0.25) {};
		\node [style=none] (105)  at (-0.75, 0.75) {};
		\node [style=none] (106)  at (0.75, 0.75) {};
		\node [style=gn] (107)  at (-1.0, 1.0) {};
		\node [style=rn] (108)  at (0.0, -0.25) {$\pi$};
		\node [style=gn] (109)  at (-1.0, -0.75) {};
		\node [style=none] (110)  at (0.75, -0.25) {};
		\node [style=none] (111)  at (-0.75, -0.25) {};
		\node [style=rn] (112)  at (0.75, -0.75) {};
		\node [style=gn] (113)  at (1.0, -0.25) {$\beta$};
		\node [style=gn] (114)  at (1.0, -1.25) {-$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (89.center) to (104.center);
		\draw [style=none] (92) to (96.center);
		\draw [style=none, in=-90, out=45, looseness=1.00] (92) to (97);
		\draw [style=none] (92) to (112);
		\draw [style=none] (93.center) to (103.center);
		\draw [style=none, in=165, out=-90, looseness=1.25] (98) to (92);
		\draw [style=none, in=75, out=180, looseness=1.00] (99.center) to (108);
		\draw [style=none] (100.center) to (101);
		\draw [style=none] (102.center) to (90);
		\draw [style=none] (103.center) to (106.center);
		\draw [style=none] (104.center) to (111.center);
		\draw [style=none] (105.center) to (89.center);
		\draw [style=none] (106.center) to (110.center);
		\draw [style=none] (107) to (95);
		\draw [style=none, in=27, out=-105, looseness=0.75] (108) to (109);
		\draw [style=none] (109) to (94.center);
		\draw [style=none, in=180, out=90, looseness=0.75] (109) to (91.center);
		\draw [style=none] (110.center) to (93.center);
		\draw [style=none] (111.center) to (105.center);
		\draw [style=none] (112) to (114);
		\draw [style=none] (113) to (112);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-0-1-to-normal-form/Z-0-1-to-normal-form_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (30)  at (0.0, 0.25) {};
		\node [style=none] (31)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (30) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-0-1-to-normal-form/Z-0-1-to-normal-form_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.125, 0.25) {};
		\node [style=none] (2)  at (-0.375, -0.25) {};
		\node [style=none] (3)  at (0.375, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=180, out=-90, looseness=1.00] (1) to (3.center);
		\draw [style=none, in=180, out=90, looseness=1.25] (2.center) to (1);
		\draw [style=none, in=0, out=0, looseness=1.75] (3.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-0-1-to-normal-form/Z-0-1-to-normal-form_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (-0.5, -0.375) {};
		\node [style=none, xshift=3.5pt] (6)  at (0.0, 0.625) {};
		\node [style=none] (7)  at (0.75, -0.375) {};
		\node [style=none] (8)  at (-0.75, 0.375) {};
		\node [style=none, xshift=3.5pt] (9)  at (0.0, -0.375) {};
		\node [style=none] (10)  at (1.0, -0.375) {};
		\node [style=rn, xshift=3.5pt] (11)  at (0.0, 0.875) {$\pi$};
		\node [style=none] (12)  at (-0.75, -0.375) {};
		\node [style=none, yshift=3.5pt, xshift=3.5pt] (13)  at (0.0, -0.125) {\footnotesize $\Lambda \scalebox{0.8}{$\interp{\tikzfig{gn-0-3}}$}$};
		\node [style=none] (14)  at (-0.5, -0.875) {};
		\node [style=none] (15)  at (1.0, 0.375) {};
		\node [style=rn] (26)  at (-1.0, 0.875) {};
		\node [style=gn] (27)  at (-1.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5.center) to (14.center);
		\draw [style=none] (6.center) to (8.center);
		\draw [style=none] (8.center) to (12.center);
		\draw [style=none, bend right=90, looseness=1.50] (9.center) to (7.center);
		\draw [style=none] (10.center) to (15.center);
		\draw [style=none] (11) to (6.center);
		\draw [style=none] (12.center) to (10.center);
		\draw [style=none] (15.center) to (6.center);
		\draw [style=none, bend right=45, looseness=1.25] (26) to (27);
		\draw [style=none] (26) to (27);
		\draw [style=none, bend right=45, looseness=1.25] (27) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-0-1-to-normal-form/Z-0-1-to-normal-form_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, yshift=3.5pt] (17)  at (0.25, -0.125) {\footnotesize $\Lambda \scalebox{0.8}{$\interp{\tikzfig{ket-plus}}$}$};
		\node [style=none] (18)  at (-0.25, -0.375) {};
		\node [style=none] (19)  at (0.25, -0.375) {};
		\node [style=rn] (20)  at (0.25, 0.875) {$\pi$};
		\node [style=none] (21)  at (-0.25, 0.375) {};
		\node [style=none] (22)  at (0.25, -0.875) {};
		\node [style=none] (23)  at (0.75, 0.375) {};
		\node [style=none] (24)  at (0.75, -0.375) {};
		\node [style=none] (25)  at (0.25, 0.625) {};
		\node [style=rn] (28)  at (-0.75, 0.875) {};
		\node [style=gn] (29)  at (-0.75, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18.center) to (24.center);
		\draw [style=none] (19.center) to (22.center);
		\draw [style=none] (20) to (25.center);
		\draw [style=none] (21.center) to (18.center);
		\draw [style=none] (23.center) to (25.center);
		\draw [style=none] (24.center) to (23.center);
		\draw [style=none] (25.center) to (21.center);
		\draw [style=none, bend right=45, looseness=1.25] (28) to (29);
		\draw [style=none] (28) to (29);
		\draw [style=none, bend right=45, looseness=1.25] (29) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-CNOT-on-controlsep/anti-CNOT-on-controlsep_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.75, 0.375) {};
		\node [style=none] (1)  at (0.25, -0.125) {};
		\node [style=none] (2)  at (0.75, -0.625) {};
		\node [style=rn] (3)  at (0.5, 0.125) {};
		\node [style=none] (4)  at (0.25, 0.375) {};
		\node [style=none] (5)  at (0.25, -0.625) {};
		\node [style=gn] (6)  at (0.5, -0.375) {};
		\node [style=none] (7)  at (0.5, -1.125) {};
		\node [style=none] (8)  at (0.5, 1.125) {};
		\node [style=none] (9)  at (-0.75, -0.125) {};
		\node [style=rn] (10)  at (0.5, 0.625) {$\pi$};
		\node [style=gn] (11)  at (-0.25, -0.125) {};
		\node [style=rn] (12)  at (-0.5, 0.875) {};
		\node [style=gn] (13)  at (-0.5, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (2.center);
		\draw [style=none] (2.center) to (5.center);
		\draw [style=none] (4.center) to (0.center);
		\draw [style=none] (5.center) to (4.center);
		\draw [style=none] (7.center) to (6);
		\draw [style=none] (8.center) to (3);
		\draw [style=none] (9.center) to (1.center);
		\draw [style=none, bend right=45, looseness=1.25] (10) to (11);
		\draw [style=none] (12) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-CNOT-on-controlsep/anti-CNOT-on-controlsep_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.75, -0.25) {};
		\node [style=gn] (16)  at (0.75, 0.25) {};
		\node [style=rn] (17)  at (0.25, -0.25) {};
		\node [style=ug, rotate=45] (18)  at (0.5, -0.5) {};
		\node [style=ug, rotate=180] (19)  at (0.75, -0.25) {};
		\node [style=gn] (20)  at (0.0, 0.75) {};
		\node [style=none] (21)  at (0.75, -1.25) {};
		\node [style=none] (22)  at (0.75, 1.25) {};
		\node [style=gn] (23)  at (0.75, -0.75) {};
		\node [style=gn] (24)  at (-0.25, -0.25) {};
		\node [style=rn] (25)  at (0.75, 0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (15.center) to (17);
		\draw [style=none] (16) to (17);
		\draw [style=none] (17) to (23);
		\draw [style=none] (22.center) to (21.center);
		\draw [style=none] (25) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-CNOT-on-controlsep/anti-CNOT-on-controlsep_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (26)  at (0.5, 0.75) {$\pi$};
		\node [style=rn] (27)  at (0.0, -0.25) {};
		\node [style=gn] (28)  at (0.5, 0.25) {};
		\node [style=gn] (29)  at (0.5, -0.75) {};
		\node [style=ug, rotate=0] (31)  at (0.5, -0.25) {};
		\node [style=none] (32)  at (-0.5, -0.25) {};
		\node [style=ug, rotate=-135] (33)  at (0.25, -0.5) {};
		\node [style=none] (34)  at (0.5, -1.25) {};
		\node [style=none] (35)  at (0.5, 1.25) {};
		\node [style=rn] (36)  at (-0.25, 0.75) {};
		\node [style=gn] (37)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (27) to (29);
		\draw [style=none] (28) to (27);
		\draw [style=none] (32.center) to (27);
		\draw [style=none] (35.center) to (34.center);
		\draw [style=none] (36) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-CNOT-on-controlsep/anti-CNOT-on-controlsep_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (38)  at (0.5, -0.75) {$\pi$};
		\node [style=rn] (39)  at (0.0, 0.25) {};
		\node [style=gn] (40)  at (0.5, 0.75) {};
		\node [style=gn] (41)  at (0.5, -0.25) {};
		\node [style=ug, rotate=180] (42)  at (0.5, 0.25) {};
		\node [style=none] (43)  at (-0.5, 0.25) {};
		\node [style=ug, rotate=45] (44)  at (0.25, 0.0) {};
		\node [style=none] (45)  at (0.5, -1.25) {};
		\node [style=none] (46)  at (0.5, 1.25) {};
		\node [style=rn] (48)  at (-0.25, -0.25) {};
		\node [style=gn] (49)  at (-0.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (39) to (41);
		\draw [style=none] (40) to (39);
		\draw [style=none] (43.center) to (39);
		\draw [style=none] (46.center) to (45.center);
		\draw [style=none] (48) to (49);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-CNOT-on-controlsep/anti-CNOT-on-controlsep_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (51)  at (0.0, 0.125) {};
		\node [style=none] (52)  at (0.0, 0.625) {};
		\node [style=gn] (53)  at (0.25, -0.125) {};
		\node [style=none] (54)  at (0.5, 0.625) {};
		\node [style=rn] (55)  at (0.25, -0.625) {$\pi$};
		\node [style=none] (56)  at (-0.5, 0.125) {};
		\node [style=none] (57)  at (0.5, -0.375) {};
		\node [style=none] (58)  at (0.0, -0.375) {};
		\node [style=none] (59)  at (0.25, 1.125) {};
		\node [style=rn] (60)  at (0.25, 0.375) {};
		\node [style=none] (61)  at (0.25, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (52.center) to (54.center);
		\draw [style=none] (54.center) to (57.center);
		\draw [style=none] (56.center) to (51.center);
		\draw [style=none] (57.center) to (58.center);
		\draw [style=none] (58.center) to (52.center);
		\draw [style=none] (59.center) to (60);
		\draw [style=none] (61.center) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-controlsep-triangle/anti-controlsep-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (73)  at (-0.375, -0.125) {};
		\node [style=ug, rotate=180] (74)  at (0.625, 0.875) {};
		\node [style=none] (75)  at (-0.125, -0.375) {};
		\node [style=rn] (76)  at (-0.375, 0.375) {};
		\node [style=none] (77)  at (-0.875, -1.375) {};
		\node [style=none] (78)  at (0.875, 0.625) {};
		\node [style=none] (79)  at (0.625, 1.375) {};
		\node [style=ug, rotate=180] (80)  at (-0.375, 0.875) {};
		\node [style=none] (81)  at (-0.625, 0.625) {};
		\node [style=none] (82)  at (0.375, 0.625) {};
		\node [style=gn] (83)  at (-0.875, -0.875) {};
		\node [style=gn] (84)  at (0.625, -0.125) {};
		\node [style=rn] (85)  at (0.125, -0.375) {$\pi$};
		\node [style=none] (86)  at (0.875, -0.375) {};
		\node [style=none] (87)  at (-0.125, 0.625) {};
		\node [style=gn] (88)  at (0.375, -0.875) {};
		\node [style=none] (89)  at (0.375, 0.125) {};
		\node [style=rn] (90)  at (0.625, 0.375) {};
		\node [style=none] (91)  at (0.375, -1.375) {};
		\node [style=none] (92)  at (-0.625, 0.125) {};
		\node [style=none] (93)  at (0.375, -0.375) {};
		\node [style=none] (94)  at (-0.625, -0.375) {};
		\node [style=none] (95)  at (-0.375, 1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=165, out=-90, looseness=1.25] (73) to (88);
		\draw [style=none] (75.center) to (94.center);
		\draw [style=none] (78.center) to (86.center);
		\draw [style=none] (79.center) to (90);
		\draw [style=none] (81.center) to (87.center);
		\draw [style=none] (82.center) to (78.center);
		\draw [style=none] (83) to (77.center);
		\draw [style=none, in=180, out=90, looseness=0.75] (83) to (92.center);
		\draw [style=none, in=27, out=-105, looseness=0.75] (85) to (83);
		\draw [style=none] (86.center) to (93.center);
		\draw [style=none] (87.center) to (75.center);
		\draw [style=none] (88) to (91.center);
		\draw [style=none, in=-90, out=45, looseness=1.00] (88) to (84);
		\draw [style=none, in=75, out=180, looseness=1.00] (89.center) to (85);
		\draw [style=none] (93.center) to (82.center);
		\draw [style=none] (94.center) to (81.center);
		\draw [style=none] (95.center) to (76);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-controlsep-triangle/anti-controlsep-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (0)  at (-0.25, 0.875) {};
		\node [style=none] (1)  at (-0.25, 1.875) {};
		\node [style=gn] (2)  at (-0.25, 0.375) {};
		\node [style=rn] (3)  at (-0.75, 0.875) {};
		\node [style=gn] (4)  at (-0.25, 1.375) {};
		\node [style=rn] (5)  at (0.25, 0.875) {};
		\node [style=gn] (6)  at (0.75, 1.375) {};
		\node [style=ug, rotate=180] (7)  at (0.75, 0.875) {};
		\node [style=none] (8)  at (0.75, 1.875) {};
		\node [style=gn] (9)  at (0.75, 0.375) {};
		\node [style=none] (10)  at (-0.75, -1.875) {};
		\node [style=gn] (11)  at (0.75, -0.625) {};
		\node [style=none] (12)  at (-0.5, -0.875) {};
		\node [style=none] (13)  at (0.5, 0.125) {};
		\node [style=none] (14)  at (0.5, -0.375) {};
		\node [style=gn] (15)  at (-0.75, -1.375) {};
		\node [style=none] (16)  at (0.5, -1.875) {};
		\node [style=rn] (17)  at (-0.25, -0.125) {};
		\node [style=none] (18)  at (1.0, -0.875) {};
		\node [style=rn] (19)  at (0.75, -0.125) {};
		\node [style=none] (20)  at (0.0, -0.875) {};
		\node [style=none] (21)  at (1.0, 0.125) {};
		\node [style=none] (22)  at (-0.5, 0.125) {};
		\node [style=none] (23)  at (0.0, 0.125) {};
		\node [style=rn] (24)  at (0.25, -0.875) {$\pi$};
		\node [style=gn] (25)  at (-0.25, -0.625) {};
		\node [style=none] (26)  at (-0.5, -0.375) {};
		\node [style=gn] (27)  at (0.5, -1.375) {};
		\node [style=none] (28)  at (0.5, -0.875) {};
		\node [style=gn] (97)  at (0.25, 1.375) {};
		\node [style=gn] (98)  at (-0.75, 1.375) {};
		\node [style=gn] (101)  at (-1.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (4);
		\draw [style=none] (2) to (3);
		\draw [style=none] (2) to (17);
		\draw [style=none] (3) to (4);
		\draw [style=none] (4) to (2);
		\draw [style=none] (5) to (6);
		\draw [style=none] (6) to (9);
		\draw [style=none] (8.center) to (6);
		\draw [style=none] (9) to (5);
		\draw [style=none] (9) to (19);
		\draw [style=none] (12.center) to (22.center);
		\draw [style=none] (13.center) to (21.center);
		\draw [style=none, in=75, out=180, looseness=1.00] (14.center) to (24);
		\draw [style=none] (15) to (10.center);
		\draw [style=none, in=180, out=90, looseness=0.75] (15) to (26.center);
		\draw [style=none] (18.center) to (28.center);
		\draw [style=none] (20.center) to (12.center);
		\draw [style=none] (21.center) to (18.center);
		\draw [style=none] (22.center) to (23.center);
		\draw [style=none] (23.center) to (20.center);
		\draw [style=none, in=27, out=-105, looseness=0.75] (24) to (15);
		\draw [style=none, in=165, out=-90, looseness=1.25] (25) to (27);
		\draw [style=none] (27) to (16.center);
		\draw [style=none, in=-90, out=45, looseness=1.00] (27) to (11);
		\draw [style=none] (28.center) to (13.center);
		\draw [style=none] (97) to (5);
		\draw [style=none] (98) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-controlsep-triangle/anti-controlsep-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (29)  at (-0.875, 0.625) {$\pi$};
		\node [style=none] (30)  at (1.375, 0.625) {};
		\node [style=rn] (31)  at (-0.375, 1.375) {};
		\node [style=none] (32)  at (-1.125, 0.625) {};
		\node [style=gn] (33)  at (-1.375, 0.875) {};
		\node [style=none] (34)  at (1.375, 1.625) {};
		\node [style=none] (35)  at (1.875, 1.625) {};
		\node [style=none] (36)  at (-0.125, 0.625) {};
		\node [style=none] (37)  at (-1.625, 0.625) {};
		\node [style=none] (38)  at (0.375, -2.125) {};
		\node [style=gn] (39)  at (-0.375, 0.875) {};
		\node [style=none] (40)  at (-1.625, 1.125) {};
		\node [style=none] (41)  at (-0.125, 1.625) {};
		\node [style=none] (42)  at (0.875, 1.625) {};
		\node [style=rn] (43)  at (0.625, 1.375) {};
		\node [style=none] (44)  at (-1.625, 1.625) {};
		\node [style=gn] (45)  at (-0.875, -0.625) {};
		\node [style=none] (46)  at (-0.875, -2.125) {};
		\node [style=none] (47)  at (1.625, 2.125) {};
		\node [style=gn] (48)  at (-1.875, 0.125) {};
		\node [style=none] (49)  at (0.375, 1.125) {};
		\node [style=none] (50)  at (0.375, 0.625) {};
		\node [style=rn] (51)  at (-1.375, 1.375) {};
		\node [style=none] (52)  at (-0.625, 1.125) {};
		\node [style=none] (53)  at (0.375, 1.625) {};
		\node [style=none] (54)  at (1.875, 0.625) {};
		\node [style=rn] (55)  at (1.625, 1.375) {};
		\node [style=none] (56)  at (0.875, 0.625) {};
		\node [style=gn] (57)  at (0.625, 0.875) {};
		\node [style=gn] (58)  at (-0.625, 0.125) {};
		\node [style=none] (59)  at (-0.625, 1.625) {};
		\node [style=none] (60)  at (-0.625, 0.625) {};
		\node [style=none] (61)  at (-1.125, 1.625) {};
		\node [style=gn] (62)  at (1.625, 0.875) {};
		\node [style=gn] (63)  at (1.375, 0.125) {};
		\node [style=rn] (64)  at (1.125, 0.625) {$\pi$};
		\node [style=none] (65)  at (-0.375, 2.125) {};
		\node [style=none] (66)  at (1.375, 1.125) {};
		\node [style=gn] (67)  at (0.125, 0.125) {};
		\node [style=gn] (68)  at (0.875, -0.625) {};
		\node [style=rn] (69)  at (-0.125, -0.625) {};
		\node [style=ug, rotate=153.44] (70)  at (0.625, -1.125) {};
		\node [style=gn] (71)  at (0.375, -1.625) {};
		\node [style=gn] (99)  at (0.625, 2.125) {};
		\node [style=gn] (100)  at (-1.375, 2.125) {};
		\node [style=gn] (125)  at (-1.875, -0.875) {};
		\node [style=rn] (126)  at (-1.875, -1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=27, out=-105, looseness=0.75] (29) to (48);
		\draw [style=none] (30.center) to (34.center);
		\draw [style=none] (32.center) to (37.center);
		\draw [style=none, in=165, out=-90, looseness=1.25] (33) to (58);
		\draw [style=none] (34.center) to (35.center);
		\draw [style=none] (35.center) to (54.center);
		\draw [style=none] (36.center) to (60.center);
		\draw [style=none] (37.center) to (44.center);
		\draw [style=none] (41.center) to (36.center);
		\draw [style=none] (42.center) to (56.center);
		\draw [style=none] (44.center) to (61.center);
		\draw [style=none] (45) to (67);
		\draw [style=none] (45) to (46.center);
		\draw [style=none] (47.center) to (55);
		\draw [style=none, in=180, out=90, looseness=0.75] (48) to (40.center);
		\draw [style=none] (48) to (45);
		\draw [style=none] (50.center) to (53.center);
		\draw [style=none, in=75, out=180, looseness=1.00] (52.center) to (29);
		\draw [style=none] (53.center) to (42.center);
		\draw [style=none] (54.center) to (30.center);
		\draw [style=none] (56.center) to (50.center);
		\draw [style=none, in=165, out=-90, looseness=1.25] (57) to (63);
		\draw [style=none, in=-90, out=45, looseness=1.00] (58) to (39);
		\draw [style=none] (58) to (69);
		\draw [style=none] (59.center) to (41.center);
		\draw [style=none] (60.center) to (59.center);
		\draw [style=none] (61.center) to (32.center);
		\draw [style=none, in=-90, out=45, looseness=1.00] (63) to (62);
		\draw [style=none] (63) to (68);
		\draw [style=none, in=27, out=-105, looseness=0.75] (64) to (67);
		\draw [style=none, in=90, out=-90, looseness=1.00] (65.center) to (43);
		\draw [style=none, in=75, out=180, looseness=1.00] (66.center) to (64);
		\draw [style=none, in=180, out=90, looseness=0.75] (67) to (49.center);
		\draw [style=none] (68) to (71);
		\draw [style=none] (69) to (68);
		\draw [style=none] (71) to (69);
		\draw [style=none] (71) to (38.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (99) to (31);
		\draw [style=none] (100) to (51);
		\draw [style=none] (125) to (126);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-controlsep-triangle/anti-controlsep-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (103)  at (0.375, -1.375) {};
		\node [style=gn] (104)  at (0.375, -0.375) {};
		\node [style=none] (105)  at (-0.375, 1.375) {};
		\node [style=gn] (106)  at (0.625, 0.375) {};
		\node [style=none] (107)  at (0.625, 1.375) {};
		\node [style=none] (108)  at (-0.125, 0.125) {};
		\node [style=none] (109)  at (0.375, 1.125) {};
		\node [style=none] (110)  at (-0.875, -1.375) {};
		\node [style=gn] (111)  at (-0.875, -0.375) {};
		\node [style=none] (112)  at (0.375, 0.625) {};
		\node [style=none] (113)  at (-0.125, 1.125) {};
		\node [style=ug, rotate=180] (114)  at (0.375, -0.875) {};
		\node [style=none] (115)  at (0.875, 1.125) {};
		\node [style=none] (116)  at (-0.625, 1.125) {};
		\node [style=none] (117)  at (0.375, 0.125) {};
		\node [style=gn] (118)  at (-0.375, 0.375) {};
		\node [style=none] (119)  at (0.875, 0.125) {};
		\node [style=rn] (120)  at (-0.375, 0.875) {};
		\node [style=none] (121)  at (-0.625, 0.625) {};
		\node [style=none] (122)  at (-0.625, 0.125) {};
		\node [style=rn] (123)  at (0.625, 0.875) {};
		\node [style=rn] (124)  at (0.125, 0.125) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (104) to (103.center);
		\draw [style=none, in=-90, out=45, looseness=1.00] (104) to (106);
		\draw [style=none] (105.center) to (120);
		\draw [style=none] (107.center) to (123);
		\draw [style=none] (108.center) to (122.center);
		\draw [style=none] (109.center) to (115.center);
		\draw [style=none] (111) to (110.center);
		\draw [style=none, in=180, out=90, looseness=0.75] (111) to (121.center);
		\draw [style=none, in=75, out=180, looseness=1.00] (112.center) to (124);
		\draw [style=none] (113.center) to (108.center);
		\draw [style=none] (115.center) to (119.center);
		\draw [style=none] (116.center) to (113.center);
		\draw [style=none] (117.center) to (109.center);
		\draw [style=none, in=165, out=-90, looseness=1.25] (118) to (104);
		\draw [style=none] (119.center) to (117.center);
		\draw [style=none] (122.center) to (116.center);
		\draw [style=none, in=27, out=-105, looseness=0.75] (124) to (111);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-controlsep/anti-controlsep_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.125, -0.25) {};
		\node [style=none] (1)  at (0.375, -1.25) {};
		\node [style=none] (2)  at (-0.125, -0.5) {};
		\node [style=none] (3)  at (0.375, -0.5) {};
		\node [style=none] (4)  at (-0.625, -0.0) {};
		\node [style=none] (5)  at (-0.125, 0.5) {};
		\node [style=none] (6)  at (-0.125, -0.0) {};
		\node [style=none] (7)  at (0.375, 0.5) {};
		\node [style=rn] (8)  at (0.125, 0.25) {};
		\node [style=none] (9)  at (0.625, -0.25) {};
		\node [style=none] (10)  at (0.625, 0.25) {};
		\node [style=none] (11)  at (0.375, 1.25) {};
		\node [style=rn] (12)  at (0.375, 0.75) {};
		\node [style=gn] (13)  at (0.375, -0.75) {};
		\node [style=rn] (14)  at (-0.375, -0.5) {};
		\node [style=gn] (15)  at (-0.375, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=150, out=-90, looseness=1.25] (0) to (13);
		\draw [style=none] (2.center) to (5.center);
		\draw [style=none] (3.center) to (2.center);
		\draw [style=none] (4.center) to (6.center);
		\draw [style=none] (5.center) to (7.center);
		\draw [style=none] (7.center) to (3.center);
		\draw [style=none] (9.center) to (10.center);
		\draw [style=none, in=-45, out=90, looseness=1.25] (10.center) to (12);
		\draw [style=none] (11.center) to (12);
		\draw [style=none, in=90, out=-150, looseness=1.25] (12) to (8);
		\draw [style=none] (13) to (1.center);
		\draw [style=none, in=-90, out=45, looseness=1.25] (13) to (9.center);
		\draw [style=none] (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-controlsep/anti-controlsep_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.25, -1.0) {};
		\node [style=gn] (18)  at (0.75, -0.25) {};
		\node [style=none] (19)  at (-0.75, -0.0) {};
		\node [style=rn] (20)  at (0.75, 0.5) {};
		\node [style=none] (21)  at (0.75, 1.0) {};
		\node [style=gn] (22)  at (0.25, 0.5) {};
		\node [style=gn] (23)  at (0.25, -0.5) {};
		\node [style=ug, rotate=180] (24)  at (0.25, -0.0) {};
		\node [style=ug, rotate=45] (25)  at (0.0, -0.25) {};
		\node [style=rn] (26)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20) to (22);
		\draw [style=none] (20) to (23);
		\draw [style=none] (21.center) to (20);
		\draw [style=none] (22) to (26);
		\draw [style=none] (23) to (22);
		\draw [style=none] (23) to (17.center);
		\draw [style=none] (26) to (23);
		\draw [style=none] (26) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-controlsep/anti-controlsep_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (27)  at (0.5, 0.5) {};
		\node [style=none] (28)  at (0.5, 1.0) {};
		\node [style=ug, rotate=45] (29)  at (0.25, -0.25) {};
		\node [style=rn] (30)  at (0.0, 0.0) {};
		\node [style=none] (32)  at (0.5, -1.0) {};
		\node [style=gn] (33)  at (0.5, -0.5) {};
		\node [style=none] (34)  at (-0.5, 0.0) {};
		\node [style=ug, rotate=180] (35)  at (0.5, 0.0) {};
		\node [style=gn] (36)  at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (27) to (30);
		\draw [style=none] (28.center) to (27);
		\draw [style=none, bend right=60, looseness=1.50] (30) to (33);
		\draw [style=none] (30) to (34.center);
		\draw [style=none] (30) to (33);
		\draw [style=none] (33) to (27);
		\draw [style=none] (33) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-controlsep/anti-controlsep_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (37)  at (-0.25, -0.5) {};
		\node [style=gn] (38)  at (-0.25, -1.0) {};
		\node [style=ug, rotate=45] (39)  at (0.25, -0.25) {};
		\node [style=none] (40)  at (0.5, 1.0) {};
		\node [style=gn] (41)  at (0.5, -0.5) {};
		\node [style=rn] (42)  at (0.0, 0.0) {$\pi$};
		\node [style=none] (43)  at (0.5, -1.0) {};
		\node [style=gn] (45)  at (0.5, 0.5) {};
		\node [style=none] (46)  at (-0.5, 0.0) {};
		\node [style=ug, rotate=180] (47)  at (0.5, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (37) to (38);
		\draw [style=none] (40.center) to (45);
		\draw [style=none] (41) to (45);
		\draw [style=none] (41) to (43.center);
		\draw [style=none] (42) to (46.center);
		\draw [style=none] (42) to (41);
		\draw [style=none] (45) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-controlsep/anti-controlsep_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (49)  at (0.125, -0.5) {};
		\node [style=rn] (50)  at (0.375, 0.25) {};
		\node [style=none] (51)  at (0.125, -0.0) {};
		\node [style=none] (52)  at (0.125, 0.5) {};
		\node [style=none] (53)  at (-0.625, 0.0) {};
		\node [style=none] (54)  at (0.625, 0.5) {};
		\node [style=gn] (55)  at (0.375, -0.25) {};
		\node [style=none] (56)  at (0.625, -0.5) {};
		\node [style=none] (57)  at (0.375, 1.0) {};
		\node [style=none] (58)  at (0.375, -1.0) {};
		\node [style=rn] (59)  at (-0.125, -0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (49.center) to (52.center);
		\draw [style=none] (52.center) to (54.center);
		\draw [style=none] (53.center) to (51.center);
		\draw [style=none] (54.center) to (56.center);
		\draw [style=none] (55) to (58.center);
		\draw [style=none] (56.center) to (49.center);
		\draw [style=none] (57.center) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/base-building-component-commutation/base-building-component-commutation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, anchor=south west, xshift=-3pt] (0)  at (0.25, -1.0) {$\left.\vphantom{\rule{1pt}{0.8em}}\right)^{a}$};
		\node [style=none, anchor=south east, xshift=3pt] (1)  at (-0.25, -1.0) {$\left(\vphantom{\rule{1pt}{0.8em}}\right.$};
		\node [style=ug, rotate=0] (2)  at (0.0, -0.75) {};
		\node [style=none] (3)  at (0.0, -1.75) {};
		\node [style=none] (4)  at (0.0, 1.75) {};
		\node [style=gn] (5)  at (0.0, -0.25) {$\alpha$};
		\node [style=gn] (6)  at (0.0, -1.25) {-$\alpha$};
		\node [style=none, xshift=-3pt, anchor=south west] (7)  at (0.25, 0.5) {$\left.\vphantom{\rule{1pt}{0.8em}}\right)^{b}$};
		\node [style=gn] (8)  at (0.0, 0.25) {-$\beta$};
		\node [style=none, xshift=3pt, anchor=south east] (9)  at (-0.25, 0.5) {$\left(\vphantom{\rule{1pt}{0.8em}}\right.$};
		\node [style=ug, rotate=0] (10)  at (0.0, 0.75) {};
		\node [style=gn] (11)  at (0.0, 1.25) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/base-building-component-commutation/base-building-component-commutation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, xshift=3pt, anchor=south east] (13)  at (-0.25, -1.625) {$\left(\vphantom{\rule{1pt}{2.5em}}\right.$};
		\node [style=ug, rotate=0] (14)  at (0.0, -0.875) {};
		\node [style=none, xshift=-3pt, anchor=south west] (15)  at (0.25, -1.625) {$\left.\vphantom{\rule{1pt}{2.5em}}\right)^{a}$};
		\node [style=none, anchor=south west, xshift=-3pt] (16)  at (0.25, 0.125) {$\left.\vphantom{\rule{1pt}{2.5em}}\right)^{b}$};
		\node [style=none] (17)  at (0.0, -1.875) {};
		\node [style=none] (18)  at (0.0, 1.875) {};
		\node [style=ug, rotate=0] (19)  at (0.0, 0.875) {};
		\node [style=none, anchor=south east, xshift=3pt] (20)  at (-0.25, 0.125) {$\left(\vphantom{\rule{1pt}{2.5em}}\right.$};
		\node [style=gn] (39)  at (0.0, 1.375) {$\beta$};
		\node [style=gn] (40)  at (0.0, 0.375) {-$\beta$};
		\node [style=gn] (41)  at (0.0, -0.375) {$\alpha$};
		\node [style=gn] (42)  at (0.0, -1.375) {-$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/base-building-component-commutation/base-building-component-commutation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=0] (21)  at (0.0, 0.875) {};
		\node [style=none] (22)  at (0.0, 1.875) {};
		\node [style=none, anchor=south east, xshift=3pt] (23)  at (-0.25, 0.125) {$\left(\vphantom{\rule{1pt}{2.5em}}\right.$};
		\node [style=none, xshift=-3pt, anchor=south west] (24)  at (0.25, -1.625) {$\left.\vphantom{\rule{1pt}{2.5em}}\right)^{b}$};
		\node [style=none] (25)  at (0.0, -1.875) {};
		\node [style=ug, rotate=0] (26)  at (0.0, -0.875) {};
		\node [style=none, anchor=south west, xshift=-3pt] (28)  at (0.25, 0.125) {$\left.\vphantom{\rule{1pt}{2.5em}}\right)^{a}$};
		\node [style=none, xshift=3pt, anchor=south east] (29)  at (-0.25, -1.625) {$\left(\vphantom{\rule{1pt}{2.5em}}\right.$};
		\node [style=gn] (43)  at (0.0, -0.375) {$\beta$};
		\node [style=gn] (45)  at (0.0, 1.375) {$\alpha$};
		\node [style=gn] (47)  at (0.0, 0.375) {-$\alpha$};
		\node [style=gn] (49)  at (0.0, -1.375) {-$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/base-building-component-commutation/base-building-component-commutation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, xshift=3pt, anchor=south east] (31)  at (-0.25, 0.5) {$\left(\vphantom{\rule{1pt}{0.8em}}\right.$};
		\node [style=ug, rotate=0] (32)  at (0.0, 0.75) {};
		\node [style=none, xshift=-3pt, anchor=south west] (33)  at (0.25, 0.5) {$\left.\vphantom{\rule{1pt}{0.8em}}\right)^{a}$};
		\node [style=none, anchor=south west, xshift=-3pt] (34)  at (0.25, -1.0) {$\left.\vphantom{\rule{1pt}{0.8em}}\right)^{b}$};
		\node [style=none] (35)  at (0.0, -1.75) {};
		\node [style=none] (36)  at (0.0, 1.75) {};
		\node [style=ug, rotate=0] (37)  at (0.0, -0.75) {};
		\node [style=none, anchor=south east, xshift=3pt] (38)  at (-0.25, -1.0) {$\left(\vphantom{\rule{1pt}{0.8em}}\right.$};
		\node [style=gn] (44)  at (0.0, -0.25) {$\beta$};
		\node [style=gn] (46)  at (0.0, 1.25) {$\alpha$};
		\node [style=gn] (48)  at (0.0, 0.25) {-$\alpha$};
		\node [style=gn] (50)  at (0.0, -1.25) {-$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (35.center) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cap-to-normal-form/cap-to-normal-form_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.0) {};
		\node [style=none] (1)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=90, looseness=1.50] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cap-to-normal-form/cap-to-normal-form_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (3)  at (0.0, 0.25) {};
		\node [style=none] (4)  at (-0.5, -0.25) {};
		\node [style=none] (5)  at (0.0, -0.25) {};
		\node [style=gn] (6)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (5.center);
		\draw [style=none, in=90, out=0, looseness=1.25] (3) to (6);
		\draw [style=none, in=180, out=90, looseness=1.25] (4.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cap-to-normal-form/cap-to-normal-form_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (-0.5, -0.375) {};
		\node [style=none, xshift=3.5pt] (9)  at (0.0, 0.625) {};
		\node [style=none] (10)  at (0.75, -0.375) {};
		\node [style=none] (11)  at (-0.75, 0.375) {};
		\node [style=none, xshift=3.5pt] (12)  at (0.0, -0.875) {};
		\node [style=none, xshift=3.5pt] (13)  at (0.0, -0.375) {};
		\node [style=none] (14)  at (1.0, -0.375) {};
		\node [style=rn, xshift=3.5pt] (15)  at (0.0, 0.875) {$\pi$};
		\node [style=none] (16)  at (-0.75, -0.375) {};
		\node [style=none, xshift=3.5pt, yshift=3.5pt] (17)  at (0.0, -0.125) {\footnotesize $\Lambda \scalebox{0.8}{$\interp{\tikzfig{gn-0-3}}$}$};
		\node [style=none] (18)  at (-0.5, -0.875) {};
		\node [style=none] (19)  at (1.0, 0.375) {};
		\node [style=gn] (20)  at (0.75, -0.625) {};
		\node [style=rn] (33)  at (-1.0, 0.875) {};
		\node [style=gn] (34)  at (-1.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8.center) to (18.center);
		\draw [style=none] (9.center) to (11.center);
		\draw [style=none] (10.center) to (20);
		\draw [style=none] (11.center) to (16.center);
		\draw [style=none] (13.center) to (12.center);
		\draw [style=none] (14.center) to (19.center);
		\draw [style=none] (15) to (9.center);
		\draw [style=none] (16.center) to (14.center);
		\draw [style=none] (19.center) to (9.center);
		\draw [style=none, bend right=45, looseness=1.25] (33) to (34);
		\draw [style=none] (33) to (34);
		\draw [style=none, bend right=45, looseness=1.25] (34) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cap-to-normal-form/cap-to-normal-form_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, yshift=3.5pt] (22)  at (0.125, -0.125) {\footnotesize $\Lambda \frac{1}{2}\scalebox{0.8}{$\interp{\tikzfig{caps}}$}$};
		\node [style=none] (23)  at (-0.625, -0.375) {};
		\node [style=none] (24)  at (-0.375, -0.375) {};
		\node [style=rn] (25)  at (0.125, 0.875) {$\pi$};
		\node [style=none] (26)  at (-0.625, 0.375) {};
		\node [style=none] (27)  at (-0.375, -0.875) {};
		\node [style=none] (28)  at (0.875, 0.375) {};
		\node [style=none] (29)  at (0.875, -0.375) {};
		\node [style=none] (30)  at (0.125, 0.625) {};
		\node [style=none] (31)  at (0.625, -0.875) {};
		\node [style=none] (32)  at (0.625, -0.375) {};
		\node [style=rn] (35)  at (-0.875, 0.875) {};
		\node [style=gn] (36)  at (-0.875, 0.375) {};
		\node [style=gn] (58)  at (0.625, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23.center) to (29.center);
		\draw [style=none] (24.center) to (27.center);
		\draw [style=none] (25) to (30.center);
		\draw [style=none] (26.center) to (23.center);
		\draw [style=none] (28.center) to (30.center);
		\draw [style=none] (29.center) to (28.center);
		\draw [style=none] (30.center) to (26.center);
		\draw [style=none] (32.center) to (31.center);
		\draw [style=none, bend right=45, looseness=1.25] (35) to (36);
		\draw [style=none] (35) to (36);
		\draw [style=none, bend right=45, looseness=1.25] (36) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cap-to-normal-form/cap-to-normal-form_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (37)  at (0.625, 0.0) {};
		\node [style=none] (38)  at (0.625, -0.75) {};
		\node [style=gn] (39)  at (-0.625, 0.5) {};
		\node [style=none] (40)  at (0.375, -0.75) {};
		\node [style=rn] (42)  at (-0.125, 1.25) {$\pi$};
		\node [style=none, yshift=3.5pt] (43)  at (-0.125, -0.5) {\footnotesize $\Lambda \frac{1}{2}\scalebox{0.8}{$\interp{\tikzfig{caps}}$}$};
		\node [style=none] (44)  at (0.375, -1.25) {};
		\node [style=none] (45)  at (-0.125, 0.25) {};
		\node [style=none] (46)  at (-0.625, -0.75) {};
		\node [style=none] (47)  at (-0.625, -1.25) {};
		\node [style=none] (48)  at (-0.875, 0.0) {};
		\node [style=rn] (49)  at (-0.625, 1.0) {};
		\node [style=none] (50)  at (-0.875, -0.75) {};
		\node [style=none] (51)  at (0.125, 0.75) {};
		\node [style=none] (52)  at (0.375, 0.25) {};
		\node [style=none] (53)  at (0.375, 1.25) {};
		\node [style=none] (54)  at (0.625, 0.75) {\footnotesize $\Lambda 2$};
		\node [style=none] (55)  at (0.875, 1.25) {};
		\node [style=none] (56)  at (0.875, 0.25) {};
		\node [style=gn] (57)  at (-0.125, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (37.center) to (45.center);
		\draw [style=none] (38.center) to (37.center);
		\draw [style=none, bend right=45, looseness=1.25] (39) to (49);
		\draw [style=none] (40.center) to (44.center);
		\draw [style=none] (42) to (45.center);
		\draw [style=none] (45.center) to (48.center);
		\draw [style=none] (46.center) to (47.center);
		\draw [style=none] (48.center) to (50.center);
		\draw [style=none, bend right=45, looseness=1.25] (49) to (39);
		\draw [style=none] (49) to (39);
		\draw [style=none] (50.center) to (38.center);
		\draw [style=none] (51.center) to (52.center);
		\draw [style=none] (51.center) to (57);
		\draw [style=none] (52.center) to (56.center);
		\draw [style=none] (53.center) to (51.center);
		\draw [style=none] (55.center) to (53.center);
		\draw [style=none] (56.center) to (55.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cap-to-normal-form/cap-to-normal-form_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (59)  at (-0.375, -0.375) {};
		\node [style=gn] (60)  at (-0.875, 0.375) {};
		\node [style=none, yshift=3.5pt] (61)  at (0.125, -0.125) {\footnotesize $\Lambda \scalebox{0.8}{$\interp{\tikzfig{caps}}$}$};
		\node [style=rn] (62)  at (-0.875, 0.875) {};
		\node [style=none] (63)  at (0.625, -0.375) {};
		\node [style=none] (64)  at (0.875, 0.375) {};
		\node [style=none] (65)  at (0.875, -0.375) {};
		\node [style=none] (66)  at (0.625, -0.875) {};
		\node [style=rn] (67)  at (0.125, 0.875) {$\pi$};
		\node [style=none] (68)  at (0.125, 0.625) {};
		\node [style=none] (70)  at (-0.625, 0.375) {};
		\node [style=none] (71)  at (-0.375, -0.875) {};
		\node [style=none] (72)  at (-0.625, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (59.center) to (71.center);
		\draw [style=none, bend right=45, looseness=1.25] (60) to (62);
		\draw [style=none, bend right=45, looseness=1.25] (62) to (60);
		\draw [style=none] (62) to (60);
		\draw [style=none] (63.center) to (66.center);
		\draw [style=none] (64.center) to (68.center);
		\draw [style=none] (65.center) to (64.center);
		\draw [style=none] (67) to (68.center);
		\draw [style=none] (68.center) to (70.center);
		\draw [style=none] (70.center) to (72.center);
		\draw [style=none] (72.center) to (65.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-NOT/concatenation-gadget-NOT_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.625, -0.5) {};
		\node [style=rn] (1)  at (0.625, -0.0) {};
		\node [style=none] (2)  at (-0.375, 0.5) {};
		\node [style=none] (3)  at (-0.375, -0.5) {};
		\node [style=gn] (4)  at (-0.625, 0.5) {};
		\node [style=rn] (5)  at (-0.125, -0.25) {};
		\node [style=none] (6)  at (-0.375, -0.0) {};
		\node [style=rn] (7)  at (-0.625, 1.0) {};
		\node [style=gn] (8)  at (-0.125, 0.75) {};
		\node [style=gn] (9)  at (-0.125, -0.75) {};
		\node [style=gn] (10)  at (-0.125, 0.25) {};
		\node [style=none] (11)  at (0.125, 0.5) {};
		\node [style=none] (12)  at (0.125, -0.5) {};
		\node [style=none] (13)  at (-0.125, 1.25) {};
		\node [style=rn] (14)  at (-0.625, -0.5) {$\pi$};
		\node [style=none] (15)  at (-0.625, -1.25) {};
		\node [style=none] (16)  at (-0.125, -1.25) {};
		\node [style=none] (17)  at (0.625, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (15.center);
		\draw [style=none] (1) to (17.center);
		\draw [style=none] (2.center) to (11.center);
		\draw [style=none] (3.center) to (2.center);
		\draw [style=none, in=90, out=180, looseness=1.25] (6.center) to (0.center);
		\draw [style=none] (7) to (4);
		\draw [style=none, bend left, looseness=1.00] (8) to (1);
		\draw [style=none] (9) to (5);
		\draw [style=none, bend right, looseness=1.00] (9) to (1);
		\draw [style=none] (9) to (16.center);
		\draw [style=none] (11.center) to (12.center);
		\draw [style=none] (12.center) to (3.center);
		\draw [style=none] (13.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-NOT/concatenation-gadget-NOT_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.625, -0.5) {};
		\node [style=none] (20)  at (-0.625, -0.0) {};
		\node [style=none] (21)  at (-0.625, 0.5) {};
		\node [style=none] (22)  at (-0.125, -0.5) {};
		\node [style=gn] (23)  at (-0.375, 0.25) {};
		\node [style=gn] (24)  at (0.125, 1.0) {};
		\node [style=none] (25)  at (-0.125, 0.5) {};
		\node [style=rn] (26)  at (-0.375, -0.25) {};
		\node [style=none] (27)  at (0.375, -0.5) {};
		\node [style=none] (28)  at (0.375, -0.0) {};
		\node [style=none] (29)  at (0.375, 0.5) {};
		\node [style=none] (30)  at (0.875, -0.5) {};
		\node [style=gn] (31)  at (0.625, 0.25) {};
		\node [style=none] (32)  at (0.875, 0.5) {};
		\node [style=rn] (33)  at (0.625, -0.25) {};
		\node [style=none] (34)  at (0.125, 1.5) {};
		\node [style=gn] (35)  at (-0.875, -0.75) {};
		\node [style=none] (36)  at (-0.875, -1.5) {};
		\node [style=rn] (37)  at (0.125, -0.5) {$\pi$};
		\node [style=none] (38)  at (-0.375, -1.5) {};
		\node [style=none] (39)  at (0.625, -1.5) {};
		\node [style=rn] (40)  at (-0.875, -1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19.center) to (21.center);
		\draw [style=none, in=90, out=180, looseness=0.75] (20.center) to (35);
		\draw [style=none] (21.center) to (25.center);
		\draw [style=none] (22.center) to (19.center);
		\draw [style=none, bend right, looseness=1.00] (24) to (23);
		\draw [style=none, bend left, looseness=1.00] (24) to (31);
		\draw [style=none] (25.center) to (22.center);
		\draw [style=none] (26) to (38.center);
		\draw [style=none] (27.center) to (29.center);
		\draw [style=none] (29.center) to (32.center);
		\draw [style=none] (30.center) to (27.center);
		\draw [style=none] (32.center) to (30.center);
		\draw [style=none] (33) to (39.center);
		\draw [style=none] (34.center) to (24);
		\draw [style=none] (35) to (36.center);
		\draw [style=none, in=-135, out=0, looseness=0.75] (35) to (37);
		\draw [style=none, in=180, out=75, looseness=0.75] (37) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-NOT/concatenation-gadget-NOT_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41)  at (0.875, -0.625) {};
		\node [style=gn] (43)  at (-0.375, 0.125) {};
		\node [style=none] (44)  at (-0.875, -1.375) {};
		\node [style=none] (45)  at (0.875, 0.375) {};
		\node [style=none] (46)  at (0.375, 0.375) {};
		\node [style=rn] (47)  at (0.125, -0.625) {$\pi$};
		\node [style=none] (48)  at (0.625, -1.375) {};
		\node [style=rn] (49)  at (0.625, -0.375) {};
		\node [style=none] (50)  at (-0.625, 0.375) {};
		\node [style=none] (51)  at (-0.375, -1.375) {};
		\node [style=gn] (52)  at (0.625, 0.125) {};
		\node [style=none] (53)  at (-0.625, -0.125) {};
		\node [style=none] (54)  at (-0.125, 0.375) {};
		\node [style=none] (55)  at (0.125, 1.375) {};
		\node [style=none] (56)  at (-0.125, -0.625) {};
		\node [style=gn] (57)  at (-0.875, -0.875) {};
		\node [style=rn] (58)  at (-0.375, -0.375) {};
		\node [style=gn] (59)  at (0.125, 0.875) {};
		\node [style=none] (60)  at (-0.625, -0.625) {};
		\node [style=none] (61)  at (0.375, -0.625) {};
		\node [style=none] (62)  at (0.375, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41.center) to (61.center);
		\draw [style=none] (45.center) to (41.center);
		\draw [style=none] (46.center) to (45.center);
		\draw [style=none, in=180, out=75, looseness=0.75] (47) to (62.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (49) to (51.center);
		\draw [style=none] (50.center) to (54.center);
		\draw [style=none, in=90, out=180, looseness=0.75] (53.center) to (57);
		\draw [style=none] (54.center) to (56.center);
		\draw [style=none] (55.center) to (59);
		\draw [style=none] (56.center) to (60.center);
		\draw [style=none] (57) to (44.center);
		\draw [style=none, in=-135, out=0, looseness=0.75] (57) to (47);
		\draw [style=none, in=90, out=-90, looseness=1.00] (58) to (48.center);
		\draw [style=none, bend right, looseness=1.00] (59) to (43);
		\draw [style=none, bend left, looseness=1.00] (59) to (52);
		\draw [style=none] (60.center) to (50.center);
		\draw [style=none] (61.center) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-NOT/concatenation-gadget-NOT_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (64)  at (-0.125, 0.25) {};
		\node [style=gn] (65)  at (-0.625, 0.5) {};
		\node [style=none] (66)  at (0.125, -0.5) {};
		\node [style=none] (67)  at (-0.375, 0.5) {};
		\node [style=none] (68)  at (0.625, -1.25) {};
		\node [style=none] (69)  at (-0.375, -0.5) {};
		\node [style=none] (70)  at (-0.125, -1.25) {};
		\node [style=rn] (71)  at (0.625, 0.0) {};
		\node [style=none] (72)  at (-0.625, -0.5) {};
		\node [style=none] (73)  at (0.125, 0.5) {};
		\node [style=none] (74)  at (-0.625, -1.25) {};
		\node [style=gn] (75)  at (-0.125, 0.75) {};
		\node [style=rn] (76)  at (-0.625, 1.0) {};
		\node [style=gn] (77)  at (-0.125, -0.75) {};
		\node [style=none] (78)  at (-0.375, 0.0) {};
		\node [style=rn] (79)  at (-0.125, -0.25) {};
		\node [style=none] (80)  at (-0.125, 1.25) {};
		\node [style=none] (81)  at (0.625, -0.75) {};
		\node [style=none] (82)  at (-0.125, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (66.center) to (69.center);
		\draw [style=none] (67.center) to (73.center);
		\draw [style=none] (69.center) to (67.center);
		\draw [style=none] (72.center) to (74.center);
		\draw [style=none] (73.center) to (66.center);
		\draw [style=none, bend left, looseness=1.00] (75) to (71);
		\draw [style=none] (76) to (65);
		\draw [style=none] (77) to (79);
		\draw [style=none, bend right, looseness=1.00] (77) to (71);
		\draw [style=none, in=90, out=180, looseness=1.25] (78.center) to (72.center);
		\draw [style=none] (80.center) to (64);
		\draw [style=none, in=90, out=-90, looseness=1.00] (81.center) to (70.center);
		\draw [style=none] (81.center) to (71);
		\draw [style=none, in=90, out=-90, looseness=1.00] (82.center) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-l-0/concatenation-gadget-l-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.125, 0.25) {};
		\node [style=none] (1)  at (0.125, -0.5) {};
		\node [style=none] (2)  at (-0.375, 0.5) {};
		\node [style=none] (3)  at (0.625, -1.25) {};
		\node [style=none] (4)  at (-0.375, -0.5) {};
		\node [style=rn] (5)  at (0.625, 0.0) {};
		\node [style=none] (6)  at (-0.625, -0.5) {};
		\node [style=none] (7)  at (0.125, 0.5) {};
		\node [style=none] (8)  at (-0.625, -1.25) {};
		\node [style=gn] (9)  at (-0.125, 0.75) {};
		\node [style=gn] (10)  at (-0.125, -0.75) {};
		\node [style=none] (11)  at (-0.375, 0.0) {};
		\node [style=rn] (12)  at (-0.125, -0.25) {};
		\node [style=none] (13)  at (-0.125, 1.25) {};
		\node [style=rn] (14)  at (-0.125, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (4.center);
		\draw [style=none] (2.center) to (7.center);
		\draw [style=none] (4.center) to (2.center);
		\draw [style=none] (5) to (3.center);
		\draw [style=none] (6.center) to (8.center);
		\draw [style=none] (7.center) to (1.center);
		\draw [style=none, bend left, looseness=1.00] (9) to (5);
		\draw [style=none] (10) to (12);
		\draw [style=none, bend right, looseness=1.00] (10) to (5);
		\draw [style=none] (10) to (14);
		\draw [style=none, in=90, out=180, looseness=1.25] (11.center) to (6.center);
		\draw [style=none] (13.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-l-0/concatenation-gadget-l-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (0.125, -0.5) {};
		\node [style=none] (21)  at (-0.125, -1.25) {};
		\node [style=none] (22)  at (0.125, 0.5) {};
		\node [style=none] (23)  at (-0.625, -1.25) {};
		\node [style=none] (24)  at (-0.375, 0.5) {};
		\node [style=gn] (25)  at (-0.125, 0.75) {};
		\node [style=gn] (26)  at (-0.125, 0.25) {};
		\node [style=gn] (27)  at (-0.125, -0.75) {};
		\node [style=rn] (28)  at (-0.125, -0.25) {};
		\node [style=rn] (29)  at (0.625, -0.0) {};
		\node [style=none] (30)  at (-0.375, -0.0) {};
		\node [style=none] (31)  at (-0.125, 1.25) {};
		\node [style=none] (32)  at (-0.375, -0.5) {};
		\node [style=none] (33)  at (-0.625, -0.5) {};
		\node [style=rn] (34)  at (0.625, -1.25) {};
		\node [style=rn] (35)  at (-0.625, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (32.center);
		\draw [style=none] (22.center) to (20.center);
		\draw [style=none] (24.center) to (22.center);
		\draw [style=none, bend left, looseness=1.00] (25) to (29);
		\draw [style=none] (27) to (28);
		\draw [style=none, bend right, looseness=1.00] (27) to (29);
		\draw [style=none] (27) to (21.center);
		\draw [style=none] (29) to (34);
		\draw [style=none, in=90, out=180, looseness=1.25] (30.center) to (33.center);
		\draw [style=none] (31.center) to (26);
		\draw [style=none] (32.center) to (24.center);
		\draw [style=none] (33.center) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-l-0/concatenation-gadget-l-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.5, -0.5) {};
		\node [style=none] (17)  at (0.5, -0.5) {};
		\node [style=gn] (18)  at (0.5, -0.0) {};
		\node [style=none] (19)  at (0.5, 0.5) {};
		\node [style=ug, rotate=90] (37)  at (0.0, -0.0) {};
		\node [style=none] (38)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (17.center);
		\draw [style=none] (18) to (38.center);
		\draw [style=none] (19.center) to (18);
		\draw [style=none, bend right=45, looseness=1.25] (38.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-l-0/concatenation-gadget-l-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (26)  at (-0.5, -0.0) {$\pi$};
		\node [style=none] (27)  at (-0.5, -0.5) {};
		\node [style=none] (28)  at (0.5, -0.5) {};
		\node [style=ug, rotate=90] (30)  at (0.0, -0.0) {};
		\node [style=gn] (31)  at (0.5, -0.0) {};
		\node [style=none] (32)  at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26) to (31);
		\draw [style=none] (26) to (27.center);
		\draw [style=none] (31) to (28.center);
		\draw [style=none] (32.center) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-r-0/concatenation-gadget-r-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.125, 0.25) {};
		\node [style=none] (1)  at (0.125, -0.5) {};
		\node [style=none] (2)  at (-0.375, 0.5) {};
		\node [style=none] (3)  at (-0.125, -1.25) {};
		\node [style=none] (4)  at (-0.375, -0.5) {};
		\node [style=rn] (5)  at (0.625, 0.0) {};
		\node [style=none] (6)  at (-0.625, -0.5) {};
		\node [style=none] (7)  at (0.125, 0.5) {};
		\node [style=none] (8)  at (-0.625, -1.25) {};
		\node [style=gn] (9)  at (-0.125, 0.75) {};
		\node [style=gn] (10)  at (-0.125, -0.75) {};
		\node [style=none] (11)  at (-0.375, 0.0) {};
		\node [style=rn] (12)  at (-0.125, -0.25) {};
		\node [style=none] (13)  at (-0.125, 1.25) {};
		\node [style=rn] (14)  at (0.625, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (4.center);
		\draw [style=none] (2.center) to (7.center);
		\draw [style=none] (4.center) to (2.center);
		\draw [style=none] (5) to (14);
		\draw [style=none] (6.center) to (8.center);
		\draw [style=none] (7.center) to (1.center);
		\draw [style=none, bend left, looseness=1.00] (9) to (5);
		\draw [style=none] (10) to (12);
		\draw [style=none, bend right, looseness=1.00] (10) to (5);
		\draw [style=none] (10) to (3.center);
		\draw [style=none, in=90, out=180, looseness=1.25] (11.center) to (6.center);
		\draw [style=none] (13.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-r-0/concatenation-gadget-r-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (33)  at (-0.375, -0.5) {};
		\node [style=none] (34)  at (-0.375, -0.0) {};
		\node [style=none] (35)  at (-0.625, -1.0) {};
		\node [style=none] (36)  at (0.625, -1.0) {};
		\node [style=none] (38)  at (0.125, -0.5) {};
		\node [style=none] (39)  at (-0.375, 0.5) {};
		\node [style=none] (40)  at (-0.625, -0.5) {};
		\node [style=none] (41)  at (0.125, 0.5) {};
		\node [style=gn] (42)  at (-0.125, 0.25) {};
		\node [style=rn] (43)  at (-0.125, -0.25) {};
		\node [style=none] (44)  at (0.625, 1.0) {};
		\node [style=gn] (45)  at (0.625, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33.center) to (39.center);
		\draw [style=none, in=90, out=180, looseness=1.25] (34.center) to (40.center);
		\draw [style=none] (38.center) to (33.center);
		\draw [style=none] (39.center) to (41.center);
		\draw [style=none] (40.center) to (35.center);
		\draw [style=none] (41.center) to (38.center);
		\draw [style=none, in=105, out=90, looseness=2.25] (42) to (45);
		\draw [style=none] (44.center) to (36.center);
		\draw [style=none, in=-90, out=-105, looseness=2.25] (45) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-r-0/concatenation-gadget-r-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (16)  at (1.0, -0.0) {};
		\node [style=none] (17)  at (0.5, -0.5) {};
		\node [style=gn] (18)  at (0.5, -0.0) {};
		\node [style=ug, rotate=90] (19)  at (0.0, -0.0) {};
		\node [style=rn] (20)  at (-0.5, -0.0) {};
		\node [style=none] (21)  at (0.5, 0.5) {};
		\node [style=none] (22)  at (1.0, -0.0) {};
		\node [style=none] (23)  at (-0.5, -0.5) {};
		\node [style=rn] (24)  at (-1.0, 0.25) {};
		\node [style=gn] (25)  at (-1.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (17.center);
		\draw [style=none, bend left=90, looseness=2.00] (18) to (22.center);
		\draw [style=none, bend right=60, looseness=1.25] (18) to (20);
		\draw [style=none] (20) to (18);
		\draw [style=none] (20) to (23.center);
		\draw [style=none] (21.center) to (18);
		\draw [style=none, bend left=90, looseness=1.75] (22.center) to (18);
		\draw [style=none] (24) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-gadget-r-0/concatenation-gadget-r-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (26)  at (-0.5, -0.0) {$\pi$};
		\node [style=none] (27)  at (-0.5, -0.5) {};
		\node [style=none] (28)  at (0.5, -0.5) {};
		\node [style=ug, rotate=90] (30)  at (0.0, -0.0) {};
		\node [style=gn] (31)  at (0.5, -0.0) {};
		\node [style=none] (32)  at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26) to (31);
		\draw [style=none] (26) to (27.center);
		\draw [style=none] (31) to (28.center);
		\draw [style=none] (32.center) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-of-states/concatenation-of-states_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-1.25, -0.875) {};
		\node [style=none] (17)  at (1.25, -0.375) {};
		\node [style=none] (18)  at (0.0, -0.625) {$~\cdots~$};
		\node [style=none] (19)  at (-1.5, 0.125) {};
		\node [style=none] (20)  at (0.0, 0.375) {};
		\node [style=none] (21)  at (1.25, -0.875) {};
		\node [style=none] (22)  at (1.5, 0.125) {};
		\node [style=none] (23)  at (0.0, -0.125) {\footnotesize $\Lambda (\ket{0}\ket{\psi_0}{+}\ket{1}\ket{\psi_1})$};
		\node [style=none] (24)  at (-1.25, -0.375) {};
		\node [style=none] (25)  at (1.5, -0.375) {};
		\node [style=none] (26)  at (-1.5, -0.375) {};
		\node [style=none] (47)  at (0.0, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (21.center);
		\draw [style=none] (19.center) to (26.center);
		\draw [style=none] (20.center) to (19.center);
		\draw [style=none] (22.center) to (20.center);
		\draw [style=none] (24.center) to (16.center);
		\draw [style=none] (25.center) to (22.center);
		\draw [style=none] (26.center) to (25.center);
		\draw [style=none] (47.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-of-states/concatenation-of-states_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, -0.875) {};
		\node [style=none] (1)  at (-1.0, -0.375) {};
		\node [style=none] (2)  at (-0.5, -0.125) {};
		\node [style=none] (3)  at (0.0, -0.375) {};
		\node [style=none] (4)  at (-0.5, -0.625) {\footnotesize $\Lambda\ket{\psi_0}$};
		\node [style=none, xshift=3.5pt] (5)  at (-0.5, -1.125) {$~\cdots~$};
		\node [style=none] (6)  at (0.75, -2.125) {};
		\node [style=none, xshift=3.5pt] (7)  at (0.0, -1.625) {$~\cdots~$};
		\node [style=gn] (8)  at (-0.5, 0.125) {};
		\node [style=gn] (9)  at (0.75, -1.625) {};
		\node [style=none] (10)  at (-0.75, -0.875) {};
		\node [style=none] (11)  at (-0.5, -2.125) {};
		\node [style=gn] (12)  at (-0.5, -1.625) {};
		\node [style=rn] (13)  at (0.75, 0.875) {};
		\node [style=none, xshift=3.5pt] (14)  at (0.5, -1.125) {$~\cdots~$};
		\node [style=none] (27)  at (-1.0, -0.875) {};
		\node [style=none] (28)  at (0.0, -0.875) {};
		\node [style=none] (29)  at (0.5, -0.875) {};
		\node [style=none] (30)  at (1.0, -0.875) {};
		\node [style=none] (31)  at (1.25, -0.375) {};
		\node [style=none] (32)  at (0.75, -0.125) {};
		\node [style=none] (33)  at (0.25, -0.875) {};
		\node [style=none] (34)  at (0.75, -0.625) {\footnotesize $\Lambda\ket{\psi_1}$};
		\node [style=none] (35)  at (0.25, -0.375) {};
		\node [style=none] (36)  at (1.25, -0.875) {};
		\node [style=none] (37)  at (-0.75, 0.875) {};
		\node [style=none] (38)  at (-0.25, 1.375) {};
		\node [style=none] (39)  at (-0.5, 2.125) {};
		\node [style=none] (40)  at (-0.75, 0.375) {};
		\node [style=rn] (41)  at (-0.5, 0.625) {};
		\node [style=gn] (42)  at (-0.5, 1.125) {};
		\node [style=none] (43)  at (-0.25, 0.375) {};
		\node [style=none] (44)  at (-0.75, 1.375) {};
		\node [style=gn] (45)  at (0.5, 1.375) {};
		\node [style=rn] (46)  at (0.5, 1.875) {};
		\node [style=gn] (48)  at (-0.5, 1.625) {};
		\node [style=none] (49)  at (-1.25, -2.125) {};
		\node [style=none] (50)  at (-1.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (27.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (3.center) to (2.center);
		\draw [style=none] (8) to (41);
		\draw [style=none] (8) to (13);
		\draw [style=none] (8) to (2.center);
		\draw [style=none] (9) to (6.center);
		\draw [style=none] (9) to (0.center);
		\draw [style=none] (10.center) to (12);
		\draw [style=none] (12) to (11.center);
		\draw [style=none] (12) to (29.center);
		\draw [style=none] (13) to (32.center);
		\draw [style=none] (27.center) to (28.center);
		\draw [style=none] (28.center) to (3.center);
		\draw [style=none] (30.center) to (9);
		\draw [style=none] (31.center) to (32.center);
		\draw [style=none] (32.center) to (35.center);
		\draw [style=none] (33.center) to (36.center);
		\draw [style=none] (35.center) to (33.center);
		\draw [style=none] (36.center) to (31.center);
		\draw [style=none, bend right=45, looseness=1.25] (37.center) to (50.center);
		\draw [style=none] (38.center) to (43.center);
		\draw [style=none] (39.center) to (42);
		\draw [style=none] (40.center) to (44.center);
		\draw [style=none] (43.center) to (40.center);
		\draw [style=none] (44.center) to (38.center);
		\draw [style=none] (46) to (45);
		\draw [style=none] (48) to (13);
		\draw [style=none] (50.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/concatenation-of-states/concatenation-of-states_02.tikz <==
\begin{tikzpicture}[scale=0.85]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -0.75) {};
		\node [style=none] (1) at (-1, -0.25) {};
		\node [style=none] (2) at (-0.5, -0.125) {};
		\node [style=none] (3) at (0, -0.25) {};
		\node [style=none] (4) at (-0.5, -0.5) {\footnotesize $\Lambda\!\ket{\psi_0}$};
		\node [style=none, xshift=3.5pt] (5) at (-0.45, -0.85) {$\scriptstyle\cdots~$};
		\node [style=none] (6) at (0.75, -1.5) {};
		\node [style=none, xshift=3.5pt] (7) at (0, -1.2) {$\scriptstyle\cdots~$};
		\node [style=gn] (8) at (-0.5, 0.125) {};
		\node [style=gn] (9) at (0.75, -1.1) {};
		\node [style=none] (10) at (-0.75, -0.75) {};
		\node [style=none] (11) at (-0.5, -1.5) {};
		\node [style=gn] (12) at (-0.5, -1.1) {};
		\node [style=rn] (13) at (0.75, 0.75) {};
		\node [style=none, xshift=3.5pt] (14) at (0.55, -0.85) {$\scriptstyle\cdots~$};
		\node [style=none] (15) at (-1, -0.75) {};
		\node [style=none] (16) at (0, -0.75) {};
		\node [style=none] (17) at (0.5, -0.75) {};
		\node [style=none] (18) at (1, -0.75) {};
		\node [style=none] (19) at (1.25, -0.25) {};
		\node [style=none] (20) at (0.75, -0.125) {};
		\node [style=none] (21) at (0.25, -0.75) {};
		\node [style=none] (22) at (0.75, -0.5) {\footnotesize $\Lambda\!\ket{\psi_1}$};
		\node [style=none] (23) at (0.25, -0.25) {};
		\node [style=none] (24) at (1.25, -0.75) {};
		\node [style=none] (25) at (-0.75, 0.875) {};
		\node [style=none] (26) at (-0.25, 1.25) {};
		\node [style=none] (27) at (-0.5, 1.8) {};
		\node [style=none] (28) at (-0.75, 0.375) {};
		\node [style=rn] (29) at (-0.5, 0.625) {};
		\node [style=gn] (30) at (-0.5, 1) {};
		\node [style=none] (31) at (-0.25, 0.375) {};
		\node [style=none] (32) at (-0.75, 1.25) {};
		\node [style=gn] (33) at (0.75, 1.15) {};
		\node [style=rn] (34) at (0.75, 1.55) {};
		\node [style=gn] (35) at (-0.5, 1.5) {};
		\node [style=none] (36) at (-1.25, -1.25) {};
		\node [style=none] (37) at (-1.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (15.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (3.center) to (2.center);
		\draw [style=none] (8) to (29);
		\draw [style=none] (8) to (13);
		\draw [style=none] (8) to (2.center);
		\draw [style=none] (9) to (6.center);
		\draw [style=none] (9) to (0.center);
		\draw [style=none] (10.center) to (12);
		\draw [style=none] (12) to (11.center);
		\draw [style=none] (12) to (17.center);
		\draw [style=none] (13) to (20.center);
		\draw [style=none] (15.center) to (16.center);
		\draw [style=none] (16.center) to (3.center);
		\draw [style=none] (18.center) to (9);
		\draw [style=none] (19.center) to (20.center);
		\draw [style=none] (20.center) to (23.center);
		\draw [style=none] (21.center) to (24.center);
		\draw [style=none] (23.center) to (21.center);
		\draw [style=none] (24.center) to (19.center);
		\draw [style=none, bend right=45, looseness=1.25] (25.center) to (37.center);
		\draw [style=none] (26.center) to (31.center);
		\draw [style=none] (27.center) to (30);
		\draw [style=none] (28.center) to (32.center);
		\draw [style=none] (31.center) to (28.center);
		\draw [style=none] (32.center) to (26.center);
		\draw [style=none] (34) to (33);
		\draw [style=none] (35) to (13);
		\draw [style=none] (37.center) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/condition-on-exp-i-alpha-proof-general/condition-on-exp-i-alpha-proof-general_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.0) {};
		\node [style=none] (1)  at (0.0, 0.25) {};
		\node [style=none] (2)  at (0.5, -0.0) {};
		\node [style=none] (3)  at (-0.5, -0.5) {};
		\node [style=none] (4)  at (0.0, -0.25) {\footnotesize $\Lambda e^{i\alpha}$};
		\node [style=none] (5)  at (0.5, -0.5) {};
		\node [style=none] (6)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (3.center);
		\draw [style=none] (1.center) to (0.center);
		\draw [style=none] (1.center) to (6.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (3.center) to (5.center);
		\draw [style=none] (5.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/condition-on-exp-i-alpha-proof-general/condition-on-exp-i-alpha-proof-general_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (7)  at (0.5, -0.5) {};
		\node [style=gn] (8)  at (0.5, -1.0) {};
		\node [style=rn] (9)  at (-1.0, 0.25) {};
		\node [style=rn] (10)  at (-0.5, 0.25) {};
		\node [style=gn] (11)  at (0.25, -0.0) {$\alpha$};
		\node [style=none] (13)  at (-1.0, 0.75) {$($};
		\node [style=none] (14)  at (-0.5, 0.75) {$)$};
		\node [style=gn] (15)  at (-1.0, -0.25) {};
		\node [style=gn] (16)  at (-0.75, 0.75) {};
		\node [style=gn] (17)  at (0.0, -1.0) {};
		\node [style=gn] (18)  at (1.0, -0.75) {};
		\node [style=none, anchor=west] (19)  at (-0.5, 1.0) {\scriptsize $\otimes 0$};
		\node [style=none] (20)  at (0.25, 0.5) {};
		\node [style=gn] (21)  at (-0.5, -0.25) {};
		\node [style=gn] (22)  at (-0.5, -0.75) {};
		\node [style=rn] (23)  at (0.0, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (18);
		\draw [style=none] (7) to (11);
		\draw (8) to (7);
		\draw [bend left=45, looseness=1.00] (9) to (15);
		\draw (9) to (15);
		\draw [bend left=45, looseness=1.00] (10) to (21);
		\draw (10) to (21);
		\draw [style=none] (11) to (20.center);
		\draw [style=none] (11) to (23);
		\draw [bend left=45, looseness=1.00] (15) to (9);
		\draw (17) to (23);
		\draw [bend left=45, looseness=1.00] (21) to (10);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/condition-on-exp-i-alpha-proof-general/condition-on-exp-i-alpha-proof-general_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (0.0, 0.25) {};
		\node [style=gn] (26)  at (0.0, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-0/control-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.625) {};
		\node [style=none] (1)  at (0.5, -0.125) {};
		\node [style=none] (2)  at (-0.5, -0.125) {};
		\node [style=none] (3)  at (0.0, -0.375) {\footnotesize $\Lambda 0$};
		\node [style=none] (5)  at (-0.5, -0.625) {};
		\node [style=none] (6)  at (0.0, 0.125) {};
		\node [style=none] (7)  at (0.5, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (6.center);
		\draw [style=none] (2.center) to (5.center);
		\draw [style=none] (5.center) to (7.center);
		\draw [style=none] (6.center) to (0.center);
		\draw [style=none] (6.center) to (2.center);
		\draw [style=none] (7.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-0/control-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.75, -0.125) {};
		\node [style=none] (9)  at (-0.75, -0.625) {};
		\node [style=none] (10)  at (-0.75, -0.125) {};
		\node [style=none] (11)  at (0.0, -0.375) {\footnotesize $\Lambda (1{-}1)$};
		\node [style=none] (12)  at (0.0, 0.125) {};
		\node [style=none] (13)  at (0.0, 0.625) {};
		\node [style=none] (14)  at (0.75, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8.center) to (12.center);
		\draw [style=none] (9.center) to (14.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (12.center) to (10.center);
		\draw [style=none] (14.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-0/control-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (0.0, 1.0) {};
		\node [style=rn] (16)  at (0.5, -0.5) {};
		\node [style=gn] (17)  at (0.0, 0.5) {};
		\node [style=ug, rotate=-26.56] (18)  at (-0.25, 0.0) {};
		\node [style=gn] (19)  at (-0.5, -0.5) {};
		\node [style=rn] (20)  at (0.5, 0.25) {};
		\node [style=gn] (21)  at (0.5, 0.75) {};
		\node [style=gn] (23)  at (-0.5, -1.0) {};
		\node [style=gn] (24)  at (0.5, -1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17) to (15.center);
		\draw [style=none] (17) to (16);
		\draw [style=none] (19) to (17);
		\draw [style=none] (19) to (16);
		\draw (21) to (20);
		\draw [style=none] (23) to (19);
		\draw [style=none] (24) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-0/control-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (0.0, 0.75) {};
		\node [style=ug, rotate=0] (27)  at (0.0, -0.25) {};
		\node [style=gn] (28)  at (0.0, -0.75) {$\pi$};
		\node [style=gn] (29)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (28) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-0/control-0_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-0.25, 0.375) {};
		\node [style=rn] (32)  at (0.25, -0.375) {};
		\node [style=gn] (33)  at (0.25, 0.125) {};
		\node [style=rn] (34)  at (-0.25, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.25] (32) to (33);
		\draw [style=none] (32) to (33);
		\draw [style=none, bend left=45, looseness=1.25] (33) to (32);
		\draw [style=none] (34) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2-1/control-1_sqrt-2-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (0.125, 0.25) {};
		\node [style=none] (3)  at (-0.375, -0.5) {};
		\node [style=none] (4)  at (0.625, -0.5) {};
		\node [style=none] (6)  at (-0.375, -0.0) {};
		\node [style=none] (7)  at (0.125, -0.25) {\footnotesize $\Lambda \frac{1}{\sqrt{2}}$};
		\node [style=none] (8)  at (0.625, -0.0) {};
		\node [style=rn] (12)  at (0.125, 0.5) {$\pi$};
		\node [style=gn] (13)  at (-0.625, 0.5) {};
		\node [style=rn] (14)  at (-0.625, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (8.center);
		\draw [style=none] (2.center) to (12);
		\draw [style=none] (3.center) to (4.center);
		\draw [style=none] (4.center) to (8.center);
		\draw [style=none] (6.center) to (3.center);
		\draw [style=none] (6.center) to (2.center);
		\draw [style=none, bend left=45, looseness=1.25] (13) to (14);
		\draw [style=none, bend left=45, looseness=1.25] (14) to (13);
		\draw [style=none] (14) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2-1/control-1_sqrt-2-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (0)  at (0.5, -0.625) {$\frac{-\pi}{4}$};
		\node [style=gn] (1)  at (-0.5, -0.625) {$\frac{\pi}{4}$};
		\node [style=rn] (9)  at (0.0, -0.125) {};
		\node [style=gn] (10)  at (-0.5, 0.375) {};
		\node [style=rn] (11)  at (-0.5, -0.125) {};
		\node [style=rn] (15)  at (0.0, 0.625) {$\pi$};
		\node [style=gn] (16)  at (0.5, 0.375) {};
		\node [style=rn] (17)  at (0.5, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (9);
		\draw [style=none] (9) to (1);
		\draw [style=none] (9) to (15);
		\draw [style=none, bend left=45, looseness=1.25] (10) to (11);
		\draw [style=none, bend left=45, looseness=1.25] (11) to (10);
		\draw [style=none] (11) to (10);
		\draw [style=none, bend left=45, looseness=1.25] (16) to (17);
		\draw [style=none, bend left=45, looseness=1.25] (17) to (16);
		\draw [style=none] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2-1/control-1_sqrt-2-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (18)  at (0.25, 0.75) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (19)  at (0.25, 0.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (21)  at (0.0, -0.75) {};
		\node [style=rn] (22)  at (0.5, -0.75) {};
		\node [style=gn] (23)  at (-0.5, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (24)  at (0.0, -0.25) {};
		\node [style=gn] (25)  at (0.5, -0.25) {};
		\node [style=rn] (26)  at (-0.5, -0.75) {};
		\node [style=gn] (27)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (18);
		\draw [style=none, bend left=45, looseness=1.25] (21) to (24);
		\draw [style=none] (21) to (24);
		\draw [style=none, bend left=45, looseness=1.25] (22) to (25);
		\draw [style=none] (22) to (25);
		\draw [style=none, bend left=45, looseness=1.25] (24) to (21);
		\draw [style=none, bend left=45, looseness=1.25] (25) to (22);
		\draw [style=none, bend left=45, looseness=1.25] (26) to (27);
		\draw [style=none] (26) to (27);
		\draw [style=none, bend left=45, looseness=1.25] (27) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2-1/control-1_sqrt-2-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (29)  at (-0.5, -0.75) {};
		\node [style=rn] (30)  at (0.25, 0.75) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (31)  at (0.25, 0.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (32)  at (0.5, -0.75) {};
		\node [style=gn] (33)  at (0.0, -0.25) {};
		\node [style=rn] (34)  at (0.0, -0.75) {};
		\node [style=gn] (35)  at (-0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (36)  at (-0.5, -0.25) {};
		\node [style=gn] (37)  at (0.5, -0.25) {};
		\node [style=rn] (38)  at (-0.5, 0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.25] (29) to (36);
		\draw [style=none] (29) to (36);
		\draw [style=none] (31) to (30);
		\draw [style=none, bend left=45, looseness=1.25] (32) to (37);
		\draw [style=none] (32) to (37);
		\draw [style=none, bend left=45, looseness=1.25] (33) to (34);
		\draw [style=none, bend left=45, looseness=1.25] (34) to (33);
		\draw [style=none] (34) to (33);
		\draw [style=none] (35) to (38);
		\draw [style=none, bend left=45, looseness=1.25] (36) to (29);
		\draw [style=none, bend left=45, looseness=1.25] (37) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2-1/control-1_sqrt-2-1_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (39)  at (-0.25, 0.25) {};
		\node [style=gn] (40)  at (0.5, -0.25) {};
		\node [style=rn] (41)  at (0.0, -0.75) {};
		\node [style=rn] (42)  at (0.5, -0.75) {};
		\node [style=gn, inner sep=-0.5pt] (43)  at (0.25, 0.25) {};
		\node [style=rn] (45)  at (-0.25, 0.75) {};
		\node [style=gn] (46)  at (0.0, -0.25) {};
		\node [style=gn] (47)  at (-0.5, -0.25) {};
		\node [style=rn] (48)  at (-0.5, -0.75) {};
		\node [style=rn] (49)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (39) to (45);
		\draw [style=none, bend left=45, looseness=1.25] (40) to (42);
		\draw [style=none, bend left=45, looseness=1.25] (41) to (46);
		\draw [style=none] (41) to (46);
		\draw [style=none, bend left=45, looseness=1.25] (42) to (40);
		\draw [style=none] (42) to (40);
		\draw [style=none] (43) to (49);
		\draw [style=none, bend left=45, looseness=1.25] (46) to (41);
		\draw [style=none, bend left=45, looseness=1.25] (47) to (48);
		\draw [style=none, bend left=45, looseness=1.25] (48) to (47);
		\draw [style=none] (48) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2-1/control-1_sqrt-2-1_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (50)  at (0.0, 0.25) {};
		\node [style=rn] (52)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.25] (50) to (52);
		\draw [style=none, bend left=45, looseness=1.25] (52) to (50);
		\draw [style=none] (52) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2/control-1_sqrt-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (0.0, 0.625) {};
		\node [style=rn] (3)  at (0.0, -0.125) {};
		\node [style=gn] (4)  at (-0.5, 0.375) {};
		\node [style=rn] (5)  at (-0.5, -0.125) {};
		\node [style=gn, inner sep=-0.5pt] (6)  at (0.5, -0.625) {$\frac{-\pi}{4}$};
		\node [style=gn] (7)  at (-0.5, -0.625) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (7);
		\draw [style=none] (3) to (2.center);
		\draw [style=none, bend left=45, looseness=1.25] (4) to (5);
		\draw [style=none, bend left=45, looseness=1.25] (5) to (4);
		\draw [style=none] (5) to (4);
		\draw [style=none] (6) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2/control-1_sqrt-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (8)  at (-0.25, 0.5) {};
		\node [style=gn] (9)  at (-0.75, 0.5) {};
		\node [style=gn] (10)  at (-0.25, -0.5) {};
		\node [style=gn] (11)  at (0.25, 0.5) {};
		\node [style=rn] (12)  at (0.75, -0.5) {};
		\node [style=none] (13)  at (0.25, 1.0) {};
		\node [style=ug, rotate=-26.56] (14)  at (0.0, 0.0) {};
		\node [style=rn] (15)  at (0.75, 0.25) {};
		\node [style=gn] (16)  at (0.75, 0.75) {};
		\node [style=gn, inner sep=-0.5pt] (17)  at (0.75, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn] (18)  at (-0.25, -1.0) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (11);
		\draw [style=none] (10) to (11);
		\draw [style=none] (10) to (12);
		\draw [style=none] (11) to (13.center);
		\draw [style=none] (11) to (12);
		\draw [style=none, bend left=45, looseness=1.25] (15) to (16);
		\draw [style=none] (15) to (16);
		\draw [style=none, bend left=45, looseness=1.25] (16) to (15);
		\draw [style=none] (17) to (12);
		\draw [style=none] (18) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2/control-1_sqrt-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (19)  at (-0.5, -0.125) {};
		\node [style=gn] (20)  at (0.0, 0.875) {};
		\node [style=gn] (21)  at (-0.75, 1.125) {};
		\node [style=none] (22)  at (0.0, 1.375) {};
		\node [style=rn] (23)  at (-0.75, 0.625) {};
		\node [style=ug, rotate=-26.56] (24)  at (-0.25, 0.375) {};
		\node [style=rn] (25)  at (0.5, -0.125) {};
		\node [style=none] (26)  at (1.0, 0.375) {};
		\node [style=none] (27)  at (0.25, 0.875) {};
		\node [style=none] (28)  at (0.5, 1.375) {};
		\node [style=none] (29)  at (0.5, 0.375) {};
		\node [style=none] (30)  at (1.0, 1.375) {};
		\node [style=none] (31)  at (0.75, 0.875) {\footnotesize $\Lambda \frac{1}{2}$};
		\node [style=none] (32)  at (0.25, -1.375) {};
		\node [style=none] (33)  at (-1.25, -0.875) {};
		\node [style=none] (34)  at (0.25, -0.875) {};
		\node [style=none] (35)  at (1.25, -0.875) {};
		\node [style=none] (36)  at (0.75, -0.625) {};
		\node [style=none] (37)  at (1.25, -1.375) {};
		\node [style=none] (38)  at (-1.25, -1.375) {};
		\node [style=none] (39)  at (-0.25, -0.875) {};
		\node [style=none] (40)  at (-0.75, -1.125) {\footnotesize $\Lambda e^{i\frac{\pi}{4}}$};
		\node [style=none] (41)  at (-0.25, -1.375) {};
		\node [style=none] (42)  at (-0.75, -0.625) {};
		\node [style=none] (43)  at (0.75, -1.125) {\footnotesize $\Lambda e^{-i\frac{\pi}{4}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (20);
		\draw [style=none] (19) to (25);
		\draw [style=none] (20) to (22.center);
		\draw [style=none] (20) to (25);
		\draw [style=none] (23) to (21);
		\draw [style=none] (26.center) to (29.center);
		\draw [style=none] (27.center) to (28.center);
		\draw [style=none] (27.center) to (20);
		\draw [style=none] (28.center) to (30.center);
		\draw [style=none] (29.center) to (27.center);
		\draw [style=none] (30.center) to (26.center);
		\draw [style=none] (32.center) to (37.center);
		\draw [style=none] (33.center) to (38.center);
		\draw [style=none] (33.center) to (42.center);
		\draw [style=none] (34.center) to (32.center);
		\draw [style=none] (34.center) to (36.center);
		\draw [style=none] (36.center) to (35.center);
		\draw [style=none] (36.center) to (25);
		\draw [style=none] (37.center) to (35.center);
		\draw [style=none] (38.center) to (41.center);
		\draw [style=none] (41.center) to (39.center);
		\draw [style=none] (42.center) to (39.center);
		\draw [style=none] (42.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2/control-1_sqrt-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (44)  at (-1.0, -0.625) {};
		\node [style=none] (45)  at (-1.0, -0.125) {};
		\node [style=none] (46)  at (1.0, -0.625) {};
		\node [style=none] (48)  at (1.0, -0.125) {};
		\node [style=none] (49)  at (0.0, 0.125) {};
		\node [style=none, yshift=1pt] (50)  at (0.0, -0.375) {\footnotesize $\Lambda \frac{e^{i\frac{\pi}{4}}+e^{-i\frac{\pi}{4}}}{2}$};
		\node [style=none] (51)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (44.center) to (46.center);
		\draw [style=none] (45.center) to (44.center);
		\draw [style=none] (45.center) to (49.center);
		\draw [style=none] (46.center) to (48.center);
		\draw [style=none] (49.center) to (48.center);
		\draw [style=none] (49.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-1_sqrt-2/control-1_sqrt-2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (52)  at (0.0, 0.125) {};
		\node [style=none] (53)  at (-0.5, -0.625) {};
		\node [style=none] (54)  at (0.0, 0.625) {};
		\node [style=none] (55)  at (0.5, -0.625) {};
		\node [style=none] (57)  at (-0.5, -0.125) {};
		\node [style=none] (58)  at (0.0, -0.375) {\footnotesize $\Lambda \frac{1}{\sqrt{2}}$};
		\node [style=none] (59)  at (0.5, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (52.center) to (59.center);
		\draw [style=none] (52.center) to (54.center);
		\draw [style=none] (53.center) to (55.center);
		\draw [style=none] (55.center) to (59.center);
		\draw [style=none] (57.center) to (53.center);
		\draw [style=none] (57.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-1/control-2-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.625, 0.0) {};
		\node [style=none] (1)  at (-0.375, 0.0) {};
		\node [style=none] (2)  at (0.125, -0.25) {\footnotesize $\Lambda 2$};
		\node [style=none] (4)  at (-0.375, -0.5) {};
		\node [style=none] (5)  at (0.125, 0.25) {};
		\node [style=none] (6)  at (0.625, -0.5) {};
		\node [style=rn] (9)  at (0.125, 0.5) {$\pi$};
		\node [style=gn] (10)  at (-0.625, 0.5) {};
		\node [style=rn] (11)  at (-0.625, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (5.center);
		\draw [style=none] (1.center) to (4.center);
		\draw [style=none] (4.center) to (6.center);
		\draw [style=none] (5.center) to (1.center);
		\draw [style=none] (5.center) to (9);
		\draw [style=none] (6.center) to (0.center);
		\draw [style=none, bend left=45, looseness=1.25] (10) to (11);
		\draw [style=none, bend left=45, looseness=1.25] (11) to (10);
		\draw [style=none] (11) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-1/control-2-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.25, -0.5) {};
		\node [style=ug, rotate=0] (8)  at (0.25, -0.0) {};
		\node [style=rn] (12)  at (0.25, 0.5) {$\pi$};
		\node [style=gn] (13)  at (-0.25, 0.25) {};
		\node [style=rn] (14)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7) to (12);
		\draw [style=none, bend left=45, looseness=1.25] (13) to (14);
		\draw [style=none, bend left=45, looseness=1.25] (14) to (13);
		\draw [style=none] (14) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-1/control-2-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (0.0, -0.375) {};
		\node [style=rn] (17)  at (-0.5, -0.125) {};
		\node [style=gn] (18)  at (-0.5, 0.375) {};
		\node [style=gn] (19)  at (0.0, 0.375) {};
		\node [style=gn] (20)  at (0.5, 0.375) {};
		\node [style=rn] (21)  at (0.5, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16) to (19);
		\draw [style=none, bend left=45, looseness=1.25] (17) to (18);
		\draw [style=none] (17) to (18);
		\draw [style=none, bend left=45, looseness=1.25] (18) to (17);
		\draw [style=none] (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2-1/control-2-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (23)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2/control-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.625) {};
		\node [style=none] (1)  at (0.5, -0.125) {};
		\node [style=none] (2)  at (-0.5, -0.125) {};
		\node [style=none] (3)  at (0.0, -0.375) {\footnotesize $\Lambda 2$};
		\node [style=none] (5)  at (-0.5, -0.625) {};
		\node [style=none] (6)  at (0.0, 0.125) {};
		\node [style=none] (7)  at (0.5, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (6.center);
		\draw [style=none] (2.center) to (5.center);
		\draw [style=none] (5.center) to (7.center);
		\draw [style=none] (6.center) to (0.center);
		\draw [style=none] (6.center) to (2.center);
		\draw [style=none] (7.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2/control-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.75, -0.125) {};
		\node [style=none] (9)  at (-0.75, -0.625) {};
		\node [style=none] (10)  at (-0.75, -0.125) {};
		\node [style=none] (11)  at (0.0, -0.375) {\footnotesize $\Lambda (1{+}1)$};
		\node [style=none] (12)  at (0.0, 0.125) {};
		\node [style=none] (13)  at (0.0, 0.625) {};
		\node [style=none] (14)  at (0.75, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8.center) to (12.center);
		\draw [style=none] (9.center) to (14.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (12.center) to (10.center);
		\draw [style=none] (14.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2/control-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (0.0, 1.0) {};
		\node [style=rn] (16)  at (0.5, -0.5) {};
		\node [style=gn] (17)  at (0.0, 0.5) {};
		\node [style=ug, rotate=-26.56] (18)  at (-0.25, 0.0) {};
		\node [style=gn] (19)  at (-0.5, -0.5) {};
		\node [style=rn] (20)  at (0.5, 0.25) {};
		\node [style=gn] (21)  at (0.5, 0.75) {};
		\node [style=gn] (23)  at (-0.5, -1.0) {};
		\node [style=gn] (24)  at (0.5, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17) to (15.center);
		\draw [style=none] (17) to (16);
		\draw [style=none] (19) to (17);
		\draw [style=none] (19) to (16);
		\draw (21) to (20);
		\draw [style=none] (23) to (19);
		\draw [style=none] (24) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2/control-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (0.0, 0.5) {};
		\node [style=gn] (26)  at (0.0, -0.5) {};
		\node [style=ug, rotate=0] (28)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2/control-2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (52)  at (-0.5, -0.5) {};
		\node [style=ug, rotate=90] (54)  at (0.0, 0.0) {};
		\node [style=gn] (55)  at (0.5, 0.0) {};
		\node [style=gn] (56)  at (-0.5, 0.0) {};
		\node [style=gn] (57)  at (-0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (55) to (56);
		\draw [style=none] (57) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-2/control-2_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (59)  at (0.0, 0.5) {};
		\node [style=none] (60)  at (0.0, -0.5) {};
		\node [style=ug, rotate=180] (61)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (59) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-exp-i-alpha-0/control-exp-i-alpha-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, -0.5) {};
		\node [style=rn] (1)  at (-0.625, -0.0) {};
		\node [style=none] (2)  at (0.125, 0.25) {};
		\node [style=none] (3)  at (0.625, -0.5) {};
		\node [style=none] (4)  at (0.125, -0.25) {\footnotesize $\Lambda e^{i\alpha}$};
		\node [style=rn] (5)  at (0.125, 0.5) {};
		\node [style=none] (6)  at (0.625, -0.0) {};
		\node [style=none] (7)  at (-0.375, -0.0) {};
		\node [style=gn] (8)  at (-0.625, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (3.center);
		\draw [style=none, bend right=45, looseness=1.25] (1) to (8);
		\draw [style=none] (1) to (8);
		\draw [style=none] (2.center) to (7.center);
		\draw [style=none] (5) to (2.center);
		\draw [style=none] (6.center) to (2.center);
		\draw [style=none] (6.center) to (3.center);
		\draw [style=none] (7.center) to (0.center);
		\draw [style=none, bend right=45, looseness=1.25] (8) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-exp-i-alpha-0/control-exp-i-alpha-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.25, 0.25) {};
		\node [style=gn] (11)  at (-0.25, 0.25) {};
		\node [style=rn] (12)  at (-0.25, -0.25) {};
		\node [style=gn] (13)  at (0.25, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10) to (13);
		\draw [style=none, bend right=45, looseness=1.25] (11) to (12);
		\draw [style=none, bend right=45, looseness=1.25] (12) to (11);
		\draw [style=none] (12) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-exp-i-alpha-0/control-exp-i-alpha-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (14)  at (0.25, 0.25) {};
		\node [style=gn] (16)  at (-0.25, 0.25) {};
		\node [style=rn] (17)  at (-0.25, -0.25) {};
		\node [style=gn] (18)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14) to (18);
		\draw [style=none, bend right=45, looseness=1.25] (16) to (17);
		\draw [style=none, bend right=45, looseness=1.25] (17) to (16);
		\draw [style=none] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-exp-i-alpha-0/control-exp-i-alpha-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.25, 0.25) {};
		\node [style=none] (21)  at (-0.25, -0.25) {};
		\node [style=none] (22)  at (0.25, -0.25) {};
		\node [style=none] (23)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (20.center) to (21.center);
		\draw [style=dashed] (21.center) to (22.center);
		\draw [style=dashed] (22.center) to (23.center);
		\draw [style=dashed] (23.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-polynomial-division/control-polynomial-division_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.0, 0.5) {};
		\node [style=none] (10)  at (-0.5, -0.0) {};
		\node [style=none] (11)  at (0.5, -0.5) {};
		\node [style=none] (12)  at (0.0, -0.25) {\footnotesize $\mathrm{\Gamma}_{\frac{\pi}{4n}}P$};
		\node [style=none] (13)  at (-0.5, -0.5) {};
		\node [style=none] (14)  at (0.0, -0.0) {};
		\node [style=none] (15)  at (0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10.center) to (13.center);
		\draw [style=none] (11.center) to (15.center);
		\draw [style=none] (13.center) to (11.center);
		\draw [style=none] (14.center) to (7.center);
		\draw [style=none] (15.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-polynomial-division/control-polynomial-division_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.375, 1.25) {};
		\node [style=rn] (1)  at (0.875, 0.25) {};
		\node [style=none] (2)  at (0.375, 1.25) {};
		\node [style=ug, rotate=-45] (3)  at (0.125, 0.5) {};
		\node [style=gn] (4)  at (0.375, 0.75) {};
		\node [style=rn] (5)  at (-0.375, 0.75) {};
		\node [style=gn] (6)  at (-0.125, 0.25) {};
		\node [style=gn] (9)  at (-0.625, -0.25) {};
		\node [style=none] (16)  at (-0.875, -0.75) {};
		\node [style=none] (17)  at (-1.875, -1.25) {};
		\node [style=none] (18)  at (-1.375, -0.75) {};
		\node [style=none] (19)  at (-1.875, -0.75) {};
		\node [style=none] (20)  at (-0.875, -1.25) {};
		\node [style=none] (21)  at (-1.375, -1.0) {\footnotesize $\mathrm{\Gamma}_{\frac{\pi}{4n}}Q$};
		\node [style=none] (22)  at (0.625, -0.75) {};
		\node [style=none] (23)  at (-0.625, -1.25) {};
		\node [style=none, xshift=-3.5pt] (24)  at (0.125, -0.75) {};
		\node [style=none] (25)  at (-0.625, -0.75) {};
		\node [style=none] (26)  at (0.625, -1.25) {};
		\node [style=none, xshift=-3.5pt] (27)  at (0.125, -1.0) {\footnotesize $\mathrm{\Gamma}_{\frac{\pi}{4n}}\phi_{8n}$};
		\node [style=none] (28)  at (1.875, -0.75) {};
		\node [style=none] (29)  at (0.875, -1.25) {};
		\node [style=none] (30)  at (1.375, -0.75) {};
		\node [style=none] (31)  at (0.875, -0.75) {};
		\node [style=none] (32)  at (1.875, -1.25) {};
		\node [style=none] (33)  at (1.375, -1.0) {\footnotesize $\mathrm{\Gamma}_{\frac{\pi}{4n}}R$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (5);
		\draw [style=none] (4) to (2.center);
		\draw [style=none] (4) to (1);
		\draw [style=none] (6) to (4);
		\draw [style=none] (6) to (1);
		\draw [style=none, bend right, looseness=1.00] (6) to (9);
		\draw [style=none, in=90, out=-15, looseness=0.75] (9) to (24.center);
		\draw [style=none] (16.center) to (19.center);
		\draw [style=none] (17.center) to (20.center);
		\draw [style=none, in=-165, out=90, looseness=1.00] (18.center) to (9);
		\draw [style=none] (19.center) to (17.center);
		\draw [style=none] (20.center) to (16.center);
		\draw [style=none] (22.center) to (25.center);
		\draw [style=none] (23.center) to (26.center);
		\draw [style=none] (25.center) to (23.center);
		\draw [style=none] (26.center) to (22.center);
		\draw [style=none] (28.center) to (31.center);
		\draw [style=none] (29.center) to (32.center);
		\draw [style=none, in=-30, out=90, looseness=1.00] (30.center) to (1);
		\draw [style=none] (31.center) to (29.center);
		\draw [style=none] (32.center) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-polynomial-division/control-polynomial-division_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (1.125, -1.125) {};
		\node [style=none] (36)  at (-1.125, -1.125) {};
		\node [style=none] (37)  at (-1.125, -0.625) {};
		\node [style=none] (38)  at (1.125, -0.625) {};
		\node [style=none] (39)  at (0.625, -0.625) {};
		\node [style=none] (40)  at (-0.125, -1.125) {};
		\node [style=none] (41)  at (-0.125, 1.125) {};
		\node [style=gn] (42)  at (-0.125, 0.625) {};
		\node [style=none] (43)  at (0.125, -0.625) {};
		\node [style=none] (44)  at (0.625, -0.875) {\footnotesize $\mathrm{\Gamma}_{\frac{\pi}{4n}}R$};
		\node [style=none] (45)  at (-0.625, -0.875) {\footnotesize $\mathrm{\Gamma}_{\frac{\pi}{4n}}Q$};
		\node [style=gn] (46)  at (-0.625, 0.125) {};
		\node [style=rn] (47)  at (0.375, 0.125) {};
		\node [style=none] (48)  at (-0.625, -0.625) {};
		\node [style=none] (49)  at (-0.125, -0.625) {};
		\node [style=ug, rotate=-45] (50)  at (-0.375, 0.375) {};
		\node [style=none] (51)  at (0.125, -1.125) {};
		\node [style=rn] (52)  at (-0.125, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (35.center) to (38.center);
		\draw [style=none] (36.center) to (40.center);
		\draw [style=none] (37.center) to (36.center);
		\draw [style=none] (38.center) to (43.center);
		\draw [style=none, in=-60, out=90, looseness=1.00] (39.center) to (47);
		\draw [style=none] (40.center) to (49.center);
		\draw [style=none] (42) to (41.center);
		\draw [style=none] (42) to (47);
		\draw [style=none] (43.center) to (51.center);
		\draw [style=none] (46) to (42);
		\draw [style=none] (46) to (47);
		\draw [style=none] (48.center) to (46);
		\draw [style=none] (49.center) to (37.center);
		\draw [style=none] (51.center) to (35.center);
		\draw [style=none] (52) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-polynomial-division/control-polynomial-division_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (53)  at (0.0, 0.0) {};
		\node [style=none] (54)  at (0.0, -0.25) {\footnotesize $\mathrm{\Gamma}_{\frac{\pi}{4n}}R$};
		\node [style=none] (55)  at (-0.5, 0.0) {};
		\node [style=none] (56)  at (0.5, 0.0) {};
		\node [style=none] (57)  at (0.5, -0.5) {};
		\node [style=none] (58)  at (-0.5, -0.5) {};
		\node [style=none] (60)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (53.center) to (60.center);
		\draw [style=none] (55.center) to (58.center);
		\draw [style=none] (56.center) to (55.center);
		\draw [style=none] (57.center) to (56.center);
		\draw [style=none] (58.center) to (57.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-psi-state-0/control-psi-state-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 0.25) {};
		\node [style=none] (1)  at (0.125, 0.5) {};
		\node [style=none] (2)  at (0.625, 0.25) {};
		\node [style=none] (3)  at (0.125, -0.0) {\footnotesize $\Lambda\ket{\psi}$};
		\node [style=none] (4)  at (0.125, -0.5) {$~\cdots~$};
		\node [style=none] (5)  at (0.375, -0.75) {};
		\node [style=none] (6)  at (0.375, -0.25) {};
		\node [style=none] (7)  at (-0.125, -0.25) {};
		\node [style=none] (8)  at (-0.125, -0.75) {};
		\node [style=rn] (9)  at (0.125, 0.75) {};
		\node [style=none] (16)  at (0.625, -0.25) {};
		\node [style=none] (17)  at (-0.375, -0.25) {};
		\node [style=gn] (18)  at (-0.625, 0.75) {};
		\node [style=rn] (19)  at (-0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (17.center);
		\draw [style=none] (1.center) to (0.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (2.center) to (16.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (9) to (1.center);
		\draw [style=none] (17.center) to (16.center);
		\draw [style=none, bend right=45, looseness=1.25] (18) to (19);
		\draw [style=none, bend right=45, looseness=1.25] (19) to (18);
		\draw [style=none] (19) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-psi-state-0/control-psi-state-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (0.5, -0.25) {};
		\node [style=none] (12)  at (0.0, 0.0) {$~\cdots~$};
		\node [style=none] (13)  at (-0.5, -0.25) {};
		\node [style=gn] (14)  at (-0.5, 0.25) {};
		\node [style=gn] (15)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14) to (13.center);
		\draw [style=none] (15) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-x-base-case-ket-1/control-x-base-case-ket-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.375, -0.5) {};
		\node [style=none] (16)  at (-0.375, 0.0) {};
		\node [style=none] (17)  at (0.625, 0.0) {};
		\node [style=none] (18)  at (0.125, 0.25) {};
		\node [style=none] (19)  at (0.625, -0.5) {};
		\node [style=none] (20)  at (0.125, -0.25) {\footnotesize $\Lambda x$};
		\node [style=gn] (21)  at (-0.625, -0.0) {};
		\node [style=rn] (22)  at (-0.625, 0.5) {};
		\node [style=rn] (23)  at (0.125, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (15.center) to (19.center);
		\draw [style=none] (16.center) to (15.center);
		\draw [style=none] (17.center) to (18.center);
		\draw [style=none] (18.center) to (16.center);
		\draw [style=none] (19.center) to (17.center);
		\draw [bend right=45, looseness=1.00] (21) to (22);
		\draw [bend right=45, looseness=1.00] (22) to (21);
		\draw (22) to (21);
		\draw [style=none] (23) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-x-base-case-ket-1/control-x-base-case-ket-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.875, -0.25) {$\pi$};
		\node [style=gn] (1)  at (-0.375, -0.75) {$\beta$};
		\node [style=gn] (2)  at (-0.625, 0.25) {$\theta$};
		\node [style=none] (3)  at (0.625, 0.25) {$($};
		\node [style=rn] (4)  at (1.375, -0.25) {};
		\node [style=gn] (5)  at (0.125, -0.5) {-$\beta$};
		\node [style=none] (6)  at (1.125, 0.25) {$)$};
		\node [style=rn] (7)  at (-0.375, -0.25) {};
		\node [style=gn] (8)  at (1.375, -0.75) {};
		\node [style=gn] (9)  at (-0.875, -0.75) {$\gamma$};
		\node [style=gn] (10)  at (-1.375, -0.5) {-$\gamma$};
		\node [style=gn] (11)  at (0.875, 0.25) {};
		\node [style=none, anchor=west] (12)  at (1.125, 0.5) {\scriptsize $\otimes n$};
		\node [style=rn] (13)  at (0.875, -0.25) {};
		\node [style=gn] (14)  at (0.875, -0.75) {};
		\node [style=rn] (24)  at (-0.625, 0.75) {$\pi$};
		\node [style=gn] (25)  at (-1.375, 0.25) {};
		\node [style=rn] (26)  at (-1.375, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (10);
		\draw (0) to (2);
		\draw (1) to (7);
		\draw [bend right=45, looseness=1.00] (4) to (8);
		\draw (4) to (8);
		\draw [style=none] (7) to (2);
		\draw (7) to (5);
		\draw [bend right=45, looseness=1.00] (8) to (4);
		\draw (9) to (0);
		\draw [bend right=45, looseness=1.00] (13) to (14);
		\draw (13) to (14);
		\draw [bend right=45, looseness=1.00] (14) to (13);
		\draw [style=none] (24) to (2);
		\draw [bend right=45, looseness=1.00] (25) to (26);
		\draw [bend right=45, looseness=1.00] (26) to (25);
		\draw (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-x-base-case-ket-1/control-x-base-case-ket-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (29)  at (0.5, -0.375) {};
		\node [style=rn] (30)  at (-0.5, 0.875) {};
		\node [style=gn] (31)  at (-0.5, -0.875) {$\beta$};
		\node [style=none] (32)  at (1.0, 0.375) {$)$};
		\node [style=rn] (33)  at (-0.5, -0.375) {$\pi$};
		\node [style=gn] (34)  at (0.5, -0.875) {};
		\node [style=rn] (35)  at (1.0, -0.375) {};
		\node [style=gn] (36)  at (0.0, -0.625) {-$\beta$};
		\node [style=none] (37)  at (0.5, 0.375) {$($};
		\node [style=gn] (38)  at (0.75, 0.375) {};
		\node [style=none, anchor=west] (39)  at (1.0, 0.625) {\scriptsize $\otimes n$};
		\node [style=gn] (40)  at (1.0, -0.875) {};
		\node [style=gn] (41)  at (-0.5, 0.375) {};
		\node [style=gn] (42)  at (-1.0, -0.375) {};
		\node [style=gn] (43)  at (-1.0, 0.375) {$\theta$};
		\node [style=rn] (44)  at (-1.0, 0.875) {$\pi$};
		\node [style=rn] (45)  at (0.0, 0.875) {};
		\node [style=gn] (46)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (29) to (34);
		\draw (29) to (34);
		\draw [bend right=45, looseness=1.00] (30) to (41);
		\draw (30) to (41);
		\draw (31) to (33);
		\draw (33) to (36);
		\draw [bend right=45, looseness=1.00] (34) to (29);
		\draw [bend right=45, looseness=1.00] (35) to (40);
		\draw (35) to (40);
		\draw [bend right=45, looseness=1.00] (40) to (35);
		\draw [bend right=45, looseness=1.00] (41) to (30);
		\draw [style=none] (44) to (43);
		\draw [bend right=45, looseness=1.00] (45) to (46);
		\draw (45) to (46);
		\draw [bend right=45, looseness=1.00] (46) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/control-x-base-case-ket-1/control-x-base-case-ket-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (47)  at (0.0, -0.125) {};
		\node [style=gn] (48)  at (-0.5, 0.125) {$\theta$-$\beta$};
		\node [style=gn] (49)  at (0.0, -0.625) {};
		\node [style=rn] (50)  at (0.5, -0.125) {};
		\node [style=rn] (51)  at (-0.5, 0.625) {$\pi$};
		\node [style=gn] (52)  at (0.5, -0.625) {};
		\node [style=none] (54)  at (0.0, 0.375) {$($};
		\node [style=gn] (55)  at (0.25, 0.375) {};
		\node [style=none] (56)  at (0.5, 0.375) {$)$};
		\node [style=none, anchor=west] (57)  at (0.5, 0.625) {\scriptsize $\otimes n$};
		\node [style=gn] (58)  at (-0.5, -0.625) {$2\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (47) to (49);
		\draw (47) to (49);
		\draw [bend right=45, looseness=1.00] (49) to (47);
		\draw [bend right=45, looseness=1.00] (50) to (52);
		\draw (50) to (52);
		\draw [style=none] (51) to (48);
		\draw [bend right=45, looseness=1.00] (52) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/controlled-cyclo-8-p-to-l/controlled-cyclo-8-p-to-l_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.75, -0.625) {};
		\node [style=none] (1)  at (-0.75, -0.125) {};
		\node [style=none] (2)  at (0.0, -0.125) {};
		\node [style=none] (3)  at (0.0, 0.625) {};
		\node [style=none] (4)  at (-0.75, -0.625) {};
		\node [style=none] (6)  at (0.75, -0.125) {};
		\node [style=none] (7)  at (0.0, -0.375) {\footnotesize $\mathrm{\Gamma}_{\frac{\pi}{4p^\ell}}\phi_{8p^\ell}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (6.center);
		\draw [style=none] (1.center) to (4.center);
		\draw [style=none] (2.center) to (3.center);
		\draw [style=none] (4.center) to (0.center);
		\draw [style=none] (6.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/controlled-cyclo-8-p-to-l/controlled-cyclo-8-p-to-l_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (0.0, 0.625) {$\frac{p-1}{p}\pi$};
		\node [style=ug] (9)  at (0.0, -0.125) {};
		\node [style=none] (10)  at (0.0, 1.375) {};
		\node [style=rn] (11)  at (0.0, -0.625) {};
		\node [style=gn] (12)  at (-0.5, -1.375) {};
		\node [style=rn] (13)  at (-0.5, -0.875) {};
		\node [style=none, xshift=-3pt, anchor=south west] (14)  at (0.5, -0.375) {$\left.\vphantom{\rule{1pt}{2.4em}}\right)^{\!\!\!p}$};
		\node [style=none, xshift=3pt, anchor=south east] (15)  at (-0.5, -0.375) {$\left(\vphantom{\rule{1pt}{2.4em}}\right.$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11) to (10.center);
		\draw [style=none, bend right=45, looseness=1.25] (12) to (13);
		\draw [style=none, bend right=45, looseness=1.25] (13) to (12);
		\draw [style=none] (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/controlled-cyclo-8-p-to-l/controlled-cyclo-8-p-to-l_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, anchor=south west, xshift=-3pt] (17)  at (0.375, 0.0) {$\left.\vphantom{\rule{1pt}{0.8em}}\right)^{p}$};
		\node [style=ug] (18)  at (0.125, 0.25) {};
		\node [style=none] (19)  at (0.125, 1.0) {};
		\node [style=rn] (20)  at (-0.375, -0.5) {};
		\node [style=none, anchor=south east, xshift=3pt] (21)  at (-0.125, 0.0) {$\left(\vphantom{\rule{1pt}{0.8em}}\right.$};
		\node [style=gn] (22)  at (-0.375, -1.0) {};
		\node [style=rn] (23)  at (0.125, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (20) to (22);
		\draw [style=none] (20) to (22);
		\draw [style=none, bend right=45, looseness=1.25] (22) to (20);
		\draw [style=none] (23) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/controlled-cyclo-8-p-to-l/controlled-cyclo-8-p-to-l_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (25)  at (-0.25, 0.125) {};
		\node [style=none] (26)  at (0.25, 0.375) {};
		\node [style=rn] (27)  at (0.25, -0.125) {};
		\node [style=gn] (28)  at (-0.25, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (25) to (28);
		\draw [style=none] (25) to (28);
		\draw [style=none] (27) to (26.center);
		\draw [style=none, bend right=45, looseness=1.25] (28) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cup-to-normal-form/cup-to-normal-form_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.25, 0.125) {};
		\node [style=none] (18)  at (-0.25, 0.125) {};
		\node [style=none] (26)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=90, looseness=1.75] (18.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cup-to-normal-form/cup-to-normal-form_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.625, 0.375) {};
		\node [style=none] (11)  at (-0.625, 0.125) {};
		\node [style=none] (12)  at (0.125, 0.125) {};
		\node [style=none] (19)  at (0.625, 0.125) {};
		\node [style=none] (20)  at (-0.125, 0.375) {};
		\node [style=none] (21)  at (-0.125, 0.125) {};
		\node [style=none] (25)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10.center) to (11.center);
		\draw [style=none, bend right=90, looseness=1.75] (11.center) to (12.center);
		\draw [style=none, bend left=90, looseness=1.75] (12.center) to (19.center);
		\draw [style=none] (20.center) to (21.center);
		\draw [style=none, bend right=90, looseness=1.75] (21.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cup-to-normal-form/cup-to-normal-form_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, 0.375) {};
		\node [style=none] (1)  at (0.75, 0.125) {};
		\node [style=gn] (2)  at (1.0, 0.125) {};
		\node [style=none] (3)  at (0.75, -0.375) {};
		\node [style=none] (4)  at (-0.25, -0.375) {};
		\node [style=rn] (5)  at (1.0, 0.625) {};
		\node [style=none] (6)  at (0.25, -0.125) {\footnotesize $\Lambda \scalebox{0.8}{$\interp{\tikzfig{caps}}$}$};
		\node [style=rn] (7)  at (0.25, 0.625) {$\pi$};
		\node [style=none] (8)  at (-0.25, 0.125) {};
		\node [style=none] (14)  at (0.0, -0.375) {};
		\node [style=none] (15)  at (-1.0, -0.375) {};
		\node [style=none] (16)  at (-1.0, 0.625) {};
		\node [style=none] (22)  at (-0.5, -0.375) {};
		\node [style=none] (23)  at (-0.5, 0.625) {};
		\node [style=none] (24)  at (0.5, -0.375) {};
		\node [style=none] (27)  at (0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (8.center);
		\draw [style=none] (1.center) to (0.center);
		\draw [style=none, bend right=45, looseness=1.25] (2) to (5);
		\draw [style=none] (3.center) to (1.center);
		\draw [style=none] (4.center) to (3.center);
		\draw [style=none, bend right=45, looseness=1.25] (5) to (2);
		\draw [style=none] (5) to (2);
		\draw [style=none] (7) to (0.center);
		\draw [style=none] (8.center) to (4.center);
		\draw [style=none, bend right=90, looseness=1.25] (15.center) to (14.center);
		\draw [style=none] (16.center) to (15.center);
		\draw [style=none, bend right=90, looseness=1.25] (22.center) to (24.center);
		\draw [style=none] (23.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-power-prime/cyclo-power-prime_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.0) {};
		\node [style=none] (1)  at (0.5, -0.5) {};
		\node [style=none] (2)  at (0.0, -0.25) {\footnotesize $\mathrm{\Gamma}_{\!\!\alpha}\phi_{p^k}$};
		\node [style=none] (3)  at (0.0, 0.5) {};
		\node [style=none] (4)  at (-0.5, -0.5) {};
		\node [style=none] (5)  at (0.5, -0.0) {};
		\node [style=none] (6)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (1.center) to (5.center);
		\draw [style=none] (4.center) to (1.center);
		\draw [style=none] (5.center) to (0.center);
		\draw [style=none] (6.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-power-prime/cyclo-power-prime_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.0, 0.5) {};
		\node [style=none] (9)  at (0.75, 0.0) {};
		\node [style=none] (10)  at (-0.75, -0.5) {};
		\node [style=none] (11)  at (0.0, -0.25) {\footnotesize $\mathrm{\Gamma}_{\!\!\alpha(p^k\text{-}1)}\phi_{p}$};
		\node [style=none] (12)  at (0.75, -0.5) {};
		\node [style=none] (13)  at (-0.75, -0.0) {};
		\node [style=none] (14)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9.center) to (13.center);
		\draw [style=none] (10.center) to (12.center);
		\draw [style=none] (12.center) to (9.center);
		\draw [style=none] (13.center) to (10.center);
		\draw [style=none] (14.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-power-prime/cyclo-power-prime_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (0.0, 0.5) {};
		\node [style=none] (17)  at (0.0, 0.0) {};
		\node [style=none] (18)  at (0.5, -0.5) {};
		\node [style=none] (22)  at (0.5, 0.0) {};
		\node [style=none] (24)  at (-0.5, -0.5) {};
		\node [style=none] (25)  at (-0.5, 0.0) {};
		\node [style=none] (28)  at (0.0, -0.25) {\footnotesize $\mathrm{\Gamma}_{\!\!\frac{2r\pi}{p^k}}\phi_{p^k}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (16.center);
		\draw [style=none] (18.center) to (22.center);
		\draw [style=none] (22.center) to (25.center);
		\draw [style=none] (24.center) to (18.center);
		\draw [style=none] (25.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-power-prime/cyclo-power-prime_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (0.5, -0.5) {};
		\node [style=none] (20)  at (0.0, 0.0) {};
		\node [style=none] (21)  at (0.0, 0.5) {};
		\node [style=none] (26)  at (-0.5, 0.0) {};
		\node [style=none] (27)  at (-0.5, -0.5) {};
		\node [style=none] (29)  at (0.5, 0.0) {};
		\node [style=none] (30)  at (0.0, -0.25) {\footnotesize $\mathrm{\Gamma}_{\!\!\frac{2r\pi}{p}}\phi_{p}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19.center) to (29.center);
		\draw [style=none] (20.center) to (21.center);
		\draw [style=none] (26.center) to (27.center);
		\draw [style=none] (27.center) to (19.center);
		\draw [style=none] (29.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-power-prime/cyclo-power-prime_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (32)  at (0.25, -0.0) {};
		\node [style=none] (33)  at (-0.25, 0.5) {};
		\node [style=rn] (34)  at (0.25, -0.5) {};
		\node [style=rn] (35)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (32) to (34);
		\draw [bend left=45, looseness=1.00] (32) to (34);
		\draw (34) to (32);
		\draw [style=none] (35) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/empty-diagram-to-pnf/empty-diagram-to-pnf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.25) {};
		\node [style=none] (1)  at (-0.25, -0.25) {};
		\node [style=none] (2)  at (0.25, 0.25) {};
		\node [style=none] (3)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (0.center) to (1.center);
		\draw [style=dashed] (1.center) to (3.center);
		\draw [style=dashed] (2.center) to (0.center);
		\draw [style=dashed] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/empty-diagram-to-pnf/empty-diagram-to-pnf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (0.25, -0.25) {};
		\node [style=gn] (6)  at (-0.25, 0.25) {};
		\node [style=rn] (7)  at (-0.25, -0.25) {};
		\node [style=rn] (8)  at (0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (6) to (7);
		\draw [style=none, bend right=45, looseness=1.25] (7) to (6);
		\draw [style=none] (7) to (6);
		\draw [style=none] (8) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/empty-diagram-to-pnf/empty-diagram-to-pnf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, yshift=3.5pt] (10)  at (0.125, -0.375) {\footnotesize $\Lambda \scalebox{0.8}{$\interp{\tikzfig{empty-diagram}}$}$};
		\node [style=gn] (11)  at (-0.625, 0.125) {};
		\node [style=rn] (12)  at (0.125, 0.625) {$\pi$};
		\node [style=none] (13)  at (-0.375, -0.625) {};
		\node [style=none] (14)  at (0.625, -0.625) {};
		\node [style=none] (15)  at (0.625, 0.125) {};
		\node [style=none] (16)  at (0.125, 0.375) {};
		\node [style=rn] (17)  at (-0.625, 0.625) {};
		\node [style=none] (18)  at (-0.375, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (11) to (17);
		\draw [style=none] (12) to (16.center);
		\draw [style=none] (13.center) to (14.center);
		\draw [style=none] (14.center) to (15.center);
		\draw [style=none] (15.center) to (16.center);
		\draw [style=none] (16.center) to (18.center);
		\draw [style=none, bend right=45, looseness=1.25] (17) to (11);
		\draw [style=none] (17) to (11);
		\draw [style=none] (18.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gamma_alpha-times-gn-alpha-0/gamma_alpha-times-gn-alpha-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.25) {};
		\node [style=gn, font={\scriptsize}, align=center] (1)  at (0.0, 0.25) {};
		\node [style=none] (2)  at (0.5, -0.25) {};
		\node [style=none] (3)  at (-0.5, -0.75) {};
		\node [style=none, font={\scriptsize}] (4)  at (0.0, -0.5) {$\mathrm{\Gamma}_\alpha 0$};
		\node [style=none] (5)  at (0.5, -0.75) {};
		\node [style=none] (6)  at (0.0, -0.25) {};
		\node [style=none] (7)  at (0.0, 0.75) {};
		\node [style=uglabel] (16)  at (0.25, 0.25) {$c\pi{+}\ell\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (5.center);
		\draw [style=none] (2.center) to (0.center);
		\draw [style=none] (3.center) to (0.center);
		\draw [style=none] (5.center) to (3.center);
		\draw [style=none] (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gamma_alpha-times-gn-alpha-0/gamma_alpha-times-gn-alpha-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.375, -0.625) {};
		\node [style=rn] (19)  at (-0.375, -0.125) {};
		\node [style=rn] (20)  at (0.125, -0.375) {};
		\node [style=none] (21)  at (0.125, 0.625) {};
		\node [style=gn, align=center, font={\scriptsize}] (22)  at (0.125, 0.125) {};
		\node [style=uglabel] (23)  at (0.375, 0.125) {$c\pi{+}\ell\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.25] (18) to (19);
		\draw [style=none, bend left=45, looseness=1.25] (19) to (18);
		\draw [style=none] (19) to (18);
		\draw [style=none] (20) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gamma_alpha-times-gn-alpha-0/gamma_alpha-times-gn-alpha-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (24)  at (0.25, -0.375) {};
		\node [style=rn] (25)  at (-0.25, -0.125) {};
		\node [style=none] (26)  at (0.25, 0.625) {};
		\node [style=gn] (28)  at (-0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (24) to (26.center);
		\draw [style=none, bend left=45, looseness=1.25] (25) to (28);
		\draw [style=none] (25) to (28);
		\draw [style=none, bend left=45, looseness=1.25] (28) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gamma_alpha-times-gn-alpha-0/gamma_alpha-times-gn-alpha-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.0, -0.125) {};
		\node [style=none] (11)  at (-1.0, -0.125) {};
		\node [style=none] (12)  at (1.0, -0.625) {};
		\node [style=none] (13)  at (0.0, 0.625) {};
		\node [style=none] (14)  at (-1.0, -0.625) {};
		\node [style=none] (15)  at (1.0, -0.125) {};
		\node [style=none, font={\scriptsize}] (17)  at (0.0, -0.375) {$\mathrm{\Gamma}_\alpha((\text{-}1)^cX^{\ell}{\times}0)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10.center) to (13.center);
		\draw [style=none] (12.center) to (14.center);
		\draw [style=none] (14.center) to (11.center);
		\draw [style=none] (15.center) to (12.center);
		\draw [style=none] (15.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gamma_alpha-times-gn-alpha/gamma_alpha-times-gn-alpha_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (-0.5, -0.25) {};
		\node [style=gn, align=center, font={\scriptsize}] (13)  at (0.0, 0.25) {};
		\node [style=none] (14)  at (0.5, -0.25) {};
		\node [style=none] (15)  at (-0.5, -0.75) {};
		\node [style=none, font={\scriptsize}] (16)  at (0.0, -0.5) {$\mathrm{\Gamma}_\alpha(P)$};
		\node [style=none] (17)  at (0.5, -0.75) {};
		\node [style=none] (18)  at (0.0, -0.25) {};
		\node [style=none] (19)  at (0.0, 0.75) {};
		\node [style=uglabel] (58)  at (0.25, 0.25) {$c\pi{+}\ell\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (17.center);
		\draw [style=none] (14.center) to (12.center);
		\draw [style=none] (15.center) to (12.center);
		\draw [style=none] (17.center) to (15.center);
		\draw [style=none] (18.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gamma_alpha-times-gn-alpha/gamma_alpha-times-gn-alpha_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.875) {};
		\node [style=none, anchor=south west, xshift=-3pt] (1)  at (0.25, -0.375) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{a}$};
		\node [style=ug, rotate=0] (2)  at (0.0, -0.125) {};
		\node [style=gn, align=center, font={\scriptsize}] (3)  at (0.0, 0.375) {};
		\node [style=none] (4)  at (0.0, 1.375) {};
		\node [style=none, anchor=south east, xshift=3pt] (5)  at (-0.25, -0.375) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=gn, font={\scriptsize}, align=center] (6)  at (0.0, -0.625) {};
		\node [style=none, font={\scriptsize}] (7)  at (0.0, -1.125) {$\mathrm{\Gamma}_\alpha(P')$};
		\node [style=none] (8)  at (0.5, -0.875) {};
		\node [style=none] (9)  at (0.5, -1.375) {};
		\node [style=none] (10)  at (-0.5, -1.375) {};
		\node [style=none] (11)  at (-0.5, -0.875) {};
		\node [style=gn, font={\scriptsize}, align=center] (21)  at (0.0, 0.875) {};
		\node [style=uglabel] (23)  at (0.25, 0.375) {$b\pi{+}k\alpha$};
		\node [style=uglabel] (24)  at (0.25, -0.625) {$b\pi{-}k\alpha$};
		\node [style=uglabel] (59)  at (0.25, 0.875) {$c\pi{+}\ell\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (8.center) to (9.center);
		\draw [style=none] (8.center) to (11.center);
		\draw [style=none] (9.center) to (10.center);
		\draw [style=none] (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gamma_alpha-times-gn-alpha/gamma_alpha-times-gn-alpha_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (0.0, 1.375) {};
		\node [style=none, xshift=3pt, anchor=south east] (26)  at (-0.25, 0.125) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=none] (27)  at (0.0, -0.875) {};
		\node [style=none] (28)  at (-0.5, -0.875) {};
		\node [style=none, xshift=-3pt, anchor=south west] (29)  at (0.25, 0.125) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{a}$};
		\node [style=uglabel] (30)  at (0.25, 0.875) {$(b{+}c)\pi{+}(k{+}\ell)\alpha$};
		\node [style=none, font={\scriptsize}] (31)  at (0.0, -1.125) {$\mathrm{\Gamma}_\alpha(P')$};
		\node [style=none] (32)  at (0.5, -0.875) {};
		\node [style=gn, align=center, font={\scriptsize}] (33)  at (0.0, -0.125) {};
		\node [style=none] (34)  at (0.5, -1.375) {};
		\node [style=gn, font={\scriptsize}, align=center] (35)  at (0.0, 0.875) {};
		\node [style=none] (36)  at (-0.5, -1.375) {};
		\node [style=ug, rotate=0] (37)  at (0.0, 0.375) {};
		\node [style=uglabel] (60)  at (0.25, -0.125) {$(b{+}c)\pi{-}(k{+}\ell)\alpha$};
		\node [style=uglabel] (61)  at (0.25, -0.625) {$c\pi{+}\ell\alpha$};
		\node [style=gn, font={\scriptsize}, align=center] (62)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (27.center) to (25.center);
		\draw [style=none] (32.center) to (34.center);
		\draw [style=none] (32.center) to (28.center);
		\draw [style=none] (34.center) to (36.center);
		\draw [style=none] (36.center) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gamma_alpha-times-gn-alpha/gamma_alpha-times-gn-alpha_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=0] (39)  at (0.0, 0.25) {};
		\node [style=none] (40)  at (0.0, -0.75) {};
		\node [style=none, anchor=south east, xshift=3pt] (41)  at (-0.25, 0.0) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=none] (42)  at (-1.0, -0.75) {};
		\node [style=none] (43)  at (-1.0, -1.25) {};
		\node [style=none, font={\scriptsize}] (44)  at (0.0, -1.0) {$\mathrm{\Gamma}_\alpha((\text{-}1)^cX^{\ell}P')$};
		\node [style=gn, font={\scriptsize}, align=center] (45)  at (0.0, -0.25) {};
		\node [style=none] (46)  at (1.0, -0.75) {};
		\node [style=none] (47)  at (0.0, 1.25) {};
		\node [style=none] (48)  at (1.0, -1.25) {};
		\node [style=none, anchor=south west, xshift=-3pt] (49)  at (0.25, 0.0) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{a}$};
		\node [style=gn, align=center, font={\scriptsize}] (50)  at (0.0, 0.75) {};
		\node [style=uglabel] (64)  at (0.25, 0.75) {$(b{+}c)\pi{+}(k{+}\ell)\alpha$};
		\node [style=uglabel] (65)  at (0.25, -0.25) {$(b{+}c)\pi{-}(k{+}\ell)\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (40.center) to (47.center);
		\draw [style=none] (43.center) to (42.center);
		\draw [style=none] (46.center) to (48.center);
		\draw [style=none] (46.center) to (42.center);
		\draw [style=none] (48.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gamma_alpha-times-gn-alpha/gamma_alpha-times-gn-alpha_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (52)  at (0.0, -0.125) {};
		\node [style=none] (53)  at (-1.0, -0.125) {};
		\node [style=none] (54)  at (1.0, -0.625) {};
		\node [style=none] (55)  at (0.0, 0.625) {};
		\node [style=none] (56)  at (-1.0, -0.625) {};
		\node [style=none] (57)  at (1.0, -0.125) {};
		\node [style=none, font={\scriptsize}] (63)  at (0.0, -0.375) {$\mathrm{\Gamma}_\alpha((\text{-}1)^cX^{\ell}P)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (52.center) to (55.center);
		\draw [style=none] (54.center) to (56.center);
		\draw [style=none] (56.center) to (53.center);
		\draw [style=none] (57.center) to (54.center);
		\draw [style=none] (57.center) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-0-alpha-Id/gn-0-0-alpha-Id_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (103)  at (0.0, 0.625) {$\alpha$};
		\node [style=gn] (104)  at (0.0, -0.125) {};
		\node [style=none] (105)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (104) to (105.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-control-state-easy/gn-1-0-on-control-state-easy_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.0, 0.375) {};
		\node [style=none] (1)  at (0.0, 0.625) {};
		\node [style=none] (2)  at (1.0, 0.375) {};
		\node [style=none] (3)  at (0.0, 0.125) {$\Lambda\ket{\psi}$};
		\node [style=none] (4)  at (-0.75, -0.875) {};
		\node [style=none] (5)  at (-0.75, -0.125) {};
		\node [style=none] (6)  at (-0.5, -0.375) {$~\cdots~$};
		\node [style=none] (7)  at (0.75, -0.875) {};
		\node [style=none] (8)  at (0.75, -0.125) {};
		\node [style=none] (9)  at (-1.0, -0.125) {};
		\node [style=none] (10)  at (1.0, -0.125) {};
		\node [style=none] (11)  at (-0.25, -0.875) {};
		\node [style=none] (12)  at (-0.25, -0.125) {};
		\node [style=none] (13)  at (0.25, -0.875) {};
		\node [style=none] (14)  at (0.25, -0.125) {};
		\node [style=none] (15)  at (0.0, -0.125) {};
		\node [style=none] (16)  at (0.5, -0.375) {$~\cdots~$};
		\node [style=gn] (18)  at (0.0, -0.625) {};
		\node [style=none] (51)  at (0.0, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (9.center);
		\draw [style=none] (1.center) to (0.center);
		\draw [style=none] (1.center) to (51.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (2.center) to (10.center);
		\draw [style=none] (5.center) to (4.center);
		\draw [style=none] (8.center) to (7.center);
		\draw [style=none] (9.center) to (10.center);
		\draw [style=none] (12.center) to (11.center);
		\draw [style=none] (14.center) to (13.center);
		\draw [style=none] (15.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-control-state-easy/gn-1-0-on-control-state-easy_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (0.0, 0.125) {$\Lambda\ket{\psi}$};
		\node [style=gn] (20)  at (-0.75, -0.875) {};
		\node [style=none] (21)  at (0.0, 0.625) {};
		\node [style=none] (22)  at (-1.0, 0.375) {};
		\node [style=none] (23)  at (0.5, -0.375) {$~\cdots~$};
		\node [style=none] (24)  at (-0.25, -0.875) {$~\cdots~$};
		\node [style=none] (25)  at (0.0, -0.125) {};
		\node [style=none] (26)  at (1.0, 0.375) {};
		\node [style=none] (27)  at (-0.25, -0.125) {};
		\node [style=none] (28)  at (-1.0, -0.125) {};
		\node [style=none] (29)  at (0.0, -0.875) {};
		\node [style=none] (30)  at (0.75, -0.125) {};
		\node [style=none] (31)  at (0.75, -0.875) {};
		\node [style=none] (32)  at (1.0, -0.125) {};
		\node [style=none] (33)  at (-0.75, -0.125) {};
		\node [style=none] (34)  at (-0.5, -0.875) {};
		\node [style=none] (49)  at (0.25, -0.125) {};
		\node [style=none] (50)  at (0.25, -0.875) {};
		\node [style=none] (52)  at (0.0, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (21.center) to (22.center);
		\draw [style=none] (22.center) to (28.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (25.center) to (20);
		\draw [style=none] (26.center) to (21.center);
		\draw [style=none] (26.center) to (32.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (27.center) to (29.center);
		\draw [style=none] (28.center) to (32.center);
		\draw [style=none] (30.center) to (31.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (33.center) to (34.center);
		\draw [style=none] (49.center) to (50.center);
		\draw [style=none] (52.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-control-state-easy/gn-1-0-on-control-state-easy_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (0.0, 0.125) {$\Lambda\ket{\psi'}$};
		\node [style=none] (36)  at (-0.75, 0.375) {};
		\node [style=none] (37)  at (-0.75, -0.125) {};
		\node [style=none] (38)  at (0.75, 0.375) {};
		\node [style=none] (39)  at (-0.25, -0.125) {};
		\node [style=none] (40)  at (0.75, -0.125) {};
		\node [style=gn] (41)  at (-0.5, -0.625) {};
		\node [style=none] (42)  at (-0.5, -0.125) {};
		\node [style=none] (43)  at (0.5, -0.875) {};
		\node [style=none] (44)  at (0.5, -0.125) {};
		\node [style=none, xshift=3.5pt] (46)  at (0.0, -0.375) {$~\cdots~$};
		\node [style=none] (47)  at (0.0, 0.625) {};
		\node [style=none] (48)  at (-0.25, -0.875) {};
		\node [style=none] (53)  at (0.0, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (36.center) to (37.center);
		\draw [style=none] (37.center) to (40.center);
		\draw [style=none] (38.center) to (47.center);
		\draw [style=none] (38.center) to (40.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (39.center) to (48.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (42.center) to (41);
		\draw [style=none] (44.center) to (43.center);
		\draw [style=none] (47.center) to (36.center);
		\draw [style=none] (47.center) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-base-2/gn-2-1-on-control-state-base-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-2.0, 0.75) {};
		\node [style=gn] (1)  at (-1.75, 0.5) {};
		\node [style=gn] (2)  at (-1.75, 1.5) {};
		\node [style=rn] (3)  at (0.75, 1.25) {};
		\node [style=none] (4)  at (-1.5, 1.75) {};
		\node [style=rn] (5)  at (-1.75, 1.0) {};
		\node [style=none] (6)  at (-1.5, 0.75) {};
		\node [style=none] (7)  at (-2.0, 1.75) {};
		\node [style=gn] (8)  at (-1.75, 2.0) {};
		\node [style=gn] (9)  at (0.0, 1.75) {};
		\node [style=rn] (10)  at (0.0, 2.25) {};
		\node [style=none] (11)  at (-2.0, 1.25) {};
		\node [style=none] (12)  at (-2.0, -0.75) {};
		\node [style=gn] (13)  at (-1.75, -1.0) {};
		\node [style=gn] (14)  at (-1.75, -0.0) {};
		\node [style=rn] (15)  at (-0.5, -0.25) {};
		\node [style=none] (16)  at (-1.5, 0.25) {};
		\node [style=rn] (17)  at (-1.75, -0.5) {};
		\node [style=none] (18)  at (-1.5, -0.75) {};
		\node [style=none] (19)  at (-2.0, 0.25) {};
		\node [style=gn] (20)  at (-0.25, -0.0) {};
		\node [style=rn] (21)  at (-0.25, 0.5) {};
		\node [style=none] (22)  at (-2.0, -0.25) {};
		\node [style=gn] (23)  at (2.0, 0.25) {};
		\node [style=gn] (24)  at (0.75, -1.0) {};
		\node [style=rn] (25)  at (2.0, -0.25) {};
		\node [style=none] (26)  at (1.0, 0.25) {};
		\node [style=none] (27)  at (1.0, -0.75) {};
		\node [style=rn] (28)  at (2.0, 0.75) {};
		\node [style=none] (29)  at (0.5, -0.25) {};
		\node [style=none] (30)  at (-1.75, -1.25) {};
		\node [style=gn] (31)  at (0.75, 0.5) {};
		\node [style=none] (32)  at (0.5, -0.75) {};
		\node [style=rn] (33)  at (0.75, -0.5) {};
		\node [style=none] (34)  at (0.5, 0.25) {};
		\node [style=gn] (35)  at (0.75, -0.0) {};
		\node [style=gn] (36)  at (-2.5, -1.25) {};
		\node [style=none] (37)  at (-2.5, -2.5) {};
		\node [style=none] (38)  at (-1.75, 2.5) {};
		\node [style=none] (61)  at (-1.75, -2.0) {\footnotesize $\Lambda a$};
		\node [style=none] (62)  at (-1.75, -1.5) {};
		\node [style=none] (63)  at (-2.25, -2.25) {};
		\node [style=none] (64)  at (-1.25, -1.75) {};
		\node [style=none] (65)  at (-2.25, -1.75) {};
		\node [style=none] (66)  at (-1.25, -2.25) {};
		\node [style=none] (67)  at (-1.0, -2.25) {};
		\node [style=none] (68)  at (0.0, -1.75) {};
		\node [style=none] (69)  at (-1.0, -1.75) {};
		\node [style=none] (70)  at (-0.5, -1.5) {};
		\node [style=none] (71)  at (0.0, -2.25) {};
		\node [style=none] (72)  at (-0.5, -2.0) {\footnotesize $\Lambda b$};
		\node [style=none] (73)  at (0.25, -2.25) {};
		\node [style=none] (74)  at (1.25, -1.75) {};
		\node [style=none] (75)  at (0.25, -1.75) {};
		\node [style=none] (76)  at (0.75, -1.5) {};
		\node [style=none] (77)  at (1.25, -2.25) {};
		\node [style=none] (78)  at (0.75, -2.0) {\footnotesize $\Lambda c$};
		\node [style=none] (79)  at (1.5, -2.25) {};
		\node [style=none] (80)  at (2.5, -1.75) {};
		\node [style=none] (81)  at (1.5, -1.75) {};
		\node [style=none] (82)  at (2.0, -1.5) {};
		\node [style=none] (83)  at (2.5, -2.25) {};
		\node [style=none] (84)  at (2.0, -2.0) {\footnotesize $\Lambda d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (7.center);
		\draw [style=none] (1) to (5);
		\draw [style=none] (1) to (3);
		\draw [style=none, bend left=15, looseness=1.00] (1) to (15);
		\draw [style=none] (2) to (38.center);
		\draw [style=none] (4.center) to (6.center);
		\draw [style=none] (6.center) to (0.center);
		\draw [style=none] (7.center) to (4.center);
		\draw [style=none] (8) to (3);
		\draw [style=none] (10) to (9);
		\draw [style=none] (12.center) to (19.center);
		\draw [style=none] (13) to (17);
		\draw [style=none, bend right=15, looseness=1.00] (13) to (15);
		\draw [style=none] (14) to (1);
		\draw [style=none] (16.center) to (18.center);
		\draw [style=none] (18.center) to (12.center);
		\draw [style=none] (19.center) to (16.center);
		\draw [style=none] (21) to (20);
		\draw [style=none] (24) to (33);
		\draw [style=none, bend right=15, looseness=1.00] (24) to (25);
		\draw [style=none] (26.center) to (27.center);
		\draw [style=none] (27.center) to (32.center);
		\draw [style=none] (28) to (23);
		\draw [style=none, in=0, out=180, looseness=1.00] (29.center) to (30.center);
		\draw [style=none] (30.center) to (36);
		\draw [style=none, bend left=15, looseness=1.00] (31) to (25);
		\draw [style=none] (32.center) to (34.center);
		\draw [style=none] (34.center) to (26.center);
		\draw [style=none] (35) to (3);
		\draw [style=none, in=180, out=90, looseness=0.75] (36) to (22.center);
		\draw [style=none] (36) to (37.center);
		\draw [style=none, in=180, out=90, looseness=0.50] (36) to (11.center);
		\draw [style=none] (37.center) to (36);
		\draw [style=none] (62.center) to (65.center);
		\draw [style=none] (62.center) to (13);
		\draw [style=none] (63.center) to (66.center);
		\draw [style=none] (64.center) to (62.center);
		\draw [style=none] (65.center) to (63.center);
		\draw [style=none] (66.center) to (64.center);
		\draw [style=none] (67.center) to (71.center);
		\draw [style=none] (68.center) to (70.center);
		\draw [style=none] (69.center) to (67.center);
		\draw [style=none] (70.center) to (69.center);
		\draw [style=none] (70.center) to (15);
		\draw [style=none] (71.center) to (68.center);
		\draw [style=none] (73.center) to (77.center);
		\draw [style=none] (74.center) to (76.center);
		\draw [style=none] (75.center) to (73.center);
		\draw [style=none] (76.center) to (75.center);
		\draw [style=none] (76.center) to (24);
		\draw [style=none] (77.center) to (74.center);
		\draw [style=none] (79.center) to (83.center);
		\draw [style=none] (80.center) to (82.center);
		\draw [style=none] (81.center) to (79.center);
		\draw [style=none] (82.center) to (81.center);
		\draw [style=none] (82.center) to (25);
		\draw [style=none] (83.center) to (80.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-base-2/gn-2-1-on-control-state-base-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40)  at (-2.5, -1.875) {};
		\node [style=rn] (41)  at (-2.25, 1.625) {};
		\node [style=gn] (42)  at (-1.75, 0.875) {};
		\node [style=none] (43)  at (-1.75, 1.875) {};
		\node [style=gn] (44)  at (-1.75, 1.375) {};
		\node [style=none] (45)  at (-2.0, 0.125) {};
		\node [style=rn] (46)  at (2.0, 1.375) {};
		\node [style=none] (47)  at (-2.5, -0.125) {};
		\node [style=none] (48)  at (-1.5, 0.125) {};
		\node [style=rn] (49)  at (-1.75, 0.375) {};
		\node [style=none] (50)  at (-1.5, 1.125) {};
		\node [style=gn] (51)  at (-2.25, 1.125) {};
		\node [style=gn] (52)  at (-1.75, -0.125) {};
		\node [style=none] (53)  at (-2.0, 1.125) {};
		\node [style=none] (54)  at (-2.0, 0.625) {};
		\node [style=rn] (55)  at (-0.5, -0.625) {};
		\node [style=rn] (56)  at (0.75, -0.625) {};
		\node [style=gn] (57)  at (-0.25, -0.375) {};
		\node [style=rn] (58)  at (-0.25, 0.125) {};
		\node [style=gn] (59)  at (1.0, -0.375) {};
		\node [style=rn] (60)  at (1.0, 0.125) {};
		\node [style=none] (85)  at (-1.75, -1.375) {\footnotesize $\Lambda a$};
		\node [style=none] (86)  at (-0.5, -1.375) {\footnotesize $\Lambda b$};
		\node [style=none] (87)  at (0.75, -0.875) {};
		\node [style=none] (88)  at (2.5, -1.625) {};
		\node [style=none] (89)  at (0.75, -1.375) {\footnotesize $\Lambda c$};
		\node [style=none] (90)  at (-2.25, -1.125) {};
		\node [style=none] (91)  at (-0.5, -0.875) {};
		\node [style=none] (92)  at (-1.0, -1.125) {};
		\node [style=none] (93)  at (1.25, -1.125) {};
		\node [style=none] (94)  at (-1.75, -0.875) {};
		\node [style=none] (95)  at (0.25, -1.625) {};
		\node [style=none] (96)  at (0.25, -1.125) {};
		\node [style=none] (97)  at (1.5, -1.625) {};
		\node [style=none] (98)  at (-2.25, -1.625) {};
		\node [style=none] (99)  at (-1.0, -1.625) {};
		\node [style=none] (100)  at (0.0, -1.125) {};
		\node [style=none] (101)  at (2.0, -0.875) {};
		\node [style=none] (102)  at (2.0, -1.375) {\footnotesize $\Lambda d$};
		\node [style=none] (103)  at (-1.25, -1.125) {};
		\node [style=none] (104)  at (1.25, -1.625) {};
		\node [style=none] (105)  at (-1.25, -1.625) {};
		\node [style=none] (106)  at (2.5, -1.125) {};
		\node [style=none] (107)  at (0.0, -1.625) {};
		\node [style=none] (108)  at (1.5, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41) to (51);
		\draw [style=none] (43.center) to (42);
		\draw [style=none] (44) to (46);
		\draw [style=none] (45.center) to (53.center);
		\draw [style=none] (46) to (101.center);
		\draw [style=none] (47.center) to (40.center);
		\draw [style=none] (48.center) to (45.center);
		\draw [style=none] (50.center) to (48.center);
		\draw [style=none] (52) to (49);
		\draw [style=none] (52) to (46);
		\draw [style=none] (53.center) to (50.center);
		\draw [style=none, in=90, out=180, looseness=1.25] (54.center) to (47.center);
		\draw [style=none, bend right=45, looseness=1.25] (57) to (58);
		\draw [style=none, bend right=45, looseness=1.25] (58) to (57);
		\draw [style=none] (58) to (57);
		\draw [style=none, bend right=45, looseness=1.25] (59) to (60);
		\draw [style=none, bend right=45, looseness=1.25] (60) to (59);
		\draw [style=none] (60) to (59);
		\draw [style=none] (87.center) to (96.center);
		\draw [style=none] (87.center) to (56);
		\draw [style=none] (88.center) to (106.center);
		\draw [style=none] (90.center) to (98.center);
		\draw [style=none] (91.center) to (92.center);
		\draw [style=none] (91.center) to (55);
		\draw [style=none] (92.center) to (99.center);
		\draw [style=none] (93.center) to (87.center);
		\draw [style=none] (94.center) to (90.center);
		\draw [style=none] (94.center) to (52);
		\draw [style=none] (95.center) to (104.center);
		\draw [style=none] (96.center) to (95.center);
		\draw [style=none] (97.center) to (88.center);
		\draw [style=none] (98.center) to (105.center);
		\draw [style=none] (99.center) to (107.center);
		\draw [style=none] (100.center) to (91.center);
		\draw [style=none] (101.center) to (108.center);
		\draw [style=none] (103.center) to (94.center);
		\draw [style=none] (104.center) to (93.center);
		\draw [style=none] (105.center) to (103.center);
		\draw [style=none] (106.center) to (101.center);
		\draw [style=none] (107.center) to (100.center);
		\draw [style=none] (108.center) to (97.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-base-2/gn-2-1-on-control-state-base-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (110)  at (-1.0, -1.375) {};
		\node [style=none] (111)  at (-0.25, -0.125) {};
		\node [style=none] (112)  at (0.75, -0.625) {};
		\node [style=none] (113)  at (-1.0, -0.875) {};
		\node [style=none] (114)  at (-1.25, -1.625) {};
		\node [style=none] (115)  at (0.25, -0.875) {};
		\node [style=none] (116)  at (-1.25, -0.375) {};
		\node [style=none] (117)  at (0.0, -0.875) {};
		\node [style=none] (118)  at (1.25, -1.375) {};
		\node [style=none] (119)  at (-0.5, 1.625) {};
		\node [style=none] (120)  at (-0.5, -1.125) {\footnotesize $\Lambda a$};
		\node [style=gn] (121)  at (-1.0, 0.875) {};
		\node [style=none] (122)  at (-0.75, 0.375) {};
		\node [style=none] (123)  at (-0.25, 0.875) {};
		\node [style=none] (124)  at (-0.5, -0.625) {};
		\node [style=none] (125)  at (0.0, -1.375) {};
		\node [style=none] (126)  at (-0.75, 0.875) {};
		\node [style=rn] (127)  at (0.75, 0.375) {};
		\node [style=rn] (128)  at (-1.0, 1.375) {};
		\node [style=gn] (129)  at (-0.5, 1.125) {};
		\node [style=none] (130)  at (-0.75, -0.125) {};
		\node [style=none] (131)  at (0.75, -1.125) {\footnotesize $\Lambda d$};
		\node [style=rn] (132)  at (-0.5, 0.125) {};
		\node [style=none] (133)  at (1.25, -0.875) {};
		\node [style=gn] (134)  at (-0.5, 0.625) {};
		\node [style=gn] (135)  at (-0.5, -0.375) {};
		\node [style=none] (136)  at (0.25, -1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (110.center) to (125.center);
		\draw [style=none] (111.center) to (130.center);
		\draw [style=none] (112.center) to (115.center);
		\draw [style=none] (113.center) to (110.center);
		\draw [style=none] (115.center) to (136.center);
		\draw [style=none] (116.center) to (114.center);
		\draw [style=none] (117.center) to (124.center);
		\draw [style=none] (118.center) to (133.center);
		\draw [style=none] (119.center) to (134);
		\draw [style=none, in=90, out=180, looseness=1.25] (122.center) to (116.center);
		\draw [style=none] (123.center) to (111.center);
		\draw [style=none] (124.center) to (113.center);
		\draw [style=none] (124.center) to (135);
		\draw [style=none] (125.center) to (117.center);
		\draw [style=none] (126.center) to (123.center);
		\draw [style=none] (127) to (112.center);
		\draw [style=none] (128) to (121);
		\draw [style=none] (129) to (127);
		\draw [style=none] (130.center) to (126.center);
		\draw [style=none] (133.center) to (112.center);
		\draw [style=none] (135) to (132);
		\draw [style=none] (135) to (127);
		\draw [style=none] (136.center) to (118.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-base/gn-2-1-on-control-state-base_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.125, 0.375) {};
		\node [style=gn] (1)  at (-0.875, 0.125) {};
		\node [style=gn] (2)  at (-0.875, 1.125) {};
		\node [style=rn] (3)  at (0.875, 0.875) {};
		\node [style=none] (4)  at (-0.625, 1.375) {};
		\node [style=rn] (5)  at (-0.875, 0.625) {};
		\node [style=none] (6)  at (-0.625, 0.375) {};
		\node [style=none] (7)  at (-1.125, 1.375) {};
		\node [style=gn] (8)  at (-0.875, 1.625) {};
		\node [style=gn] (9)  at (0.625, 1.375) {};
		\node [style=rn] (10)  at (0.625, 1.875) {};
		\node [style=none] (11)  at (-1.125, 0.875) {};
		\node [style=none] (12)  at (-1.125, -1.125) {};
		\node [style=gn] (13)  at (-0.875, -1.375) {};
		\node [style=gn] (14)  at (-0.875, -0.375) {};
		\node [style=none] (15)  at (-0.875, -2.125) {};
		\node [style=rn] (16)  at (-0.125, -0.625) {};
		\node [style=none] (17)  at (-0.625, -0.125) {};
		\node [style=rn] (18)  at (-0.875, -0.875) {};
		\node [style=none] (19)  at (-0.625, -1.125) {};
		\node [style=none] (20)  at (-1.125, -0.125) {};
		\node [style=none] (21)  at (-0.125, -2.125) {};
		\node [style=gn] (22)  at (0.125, -0.375) {};
		\node [style=rn] (23)  at (0.125, 0.125) {};
		\node [style=none] (24)  at (-1.125, -0.625) {};
		\node [style=gn] (25)  at (1.625, -0.125) {};
		\node [style=gn] (26)  at (0.875, -1.375) {};
		\node [style=rn] (27)  at (1.625, -0.625) {};
		\node [style=none] (28)  at (1.125, -0.125) {};
		\node [style=none] (29)  at (0.875, -2.125) {};
		\node [style=none] (30)  at (1.125, -1.125) {};
		\node [style=rn] (31)  at (1.625, 0.375) {};
		\node [style=none] (32)  at (0.625, -0.625) {};
		\node [style=none] (33)  at (-0.875, -1.625) {};
		\node [style=none] (34)  at (1.625, -2.125) {};
		\node [style=gn] (35)  at (0.875, 0.125) {};
		\node [style=none] (36)  at (0.625, -1.125) {};
		\node [style=rn] (37)  at (0.875, -0.875) {};
		\node [style=none] (38)  at (0.625, -0.125) {};
		\node [style=gn] (39)  at (0.875, -0.375) {};
		\node [style=gn] (40)  at (-1.625, -1.625) {};
		\node [style=none] (41)  at (-1.625, -2.125) {};
		\node [style=none] (42)  at (-0.875, 2.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (7.center);
		\draw [style=none] (1) to (5);
		\draw [style=none] (1) to (3);
		\draw [style=none, bend left=15, looseness=1.00] (1) to (16);
		\draw [style=none] (2) to (42.center);
		\draw [style=none] (4.center) to (6.center);
		\draw [style=none] (6.center) to (0.center);
		\draw [style=none] (7.center) to (4.center);
		\draw [style=none] (8) to (3);
		\draw [style=none] (10) to (9);
		\draw [style=none] (12.center) to (20.center);
		\draw [style=none] (13) to (18);
		\draw [style=none, bend right=15, looseness=1.00] (13) to (16);
		\draw [style=none] (14) to (1);
		\draw [style=none] (15.center) to (13);
		\draw [style=none] (17.center) to (19.center);
		\draw [style=none] (19.center) to (12.center);
		\draw [style=none] (20.center) to (17.center);
		\draw [style=none] (21.center) to (16);
		\draw [style=none] (23) to (22);
		\draw [style=none] (26) to (37);
		\draw [style=none, bend right=15, looseness=1.00] (26) to (27);
		\draw [style=none] (28.center) to (30.center);
		\draw [style=none] (29.center) to (26);
		\draw [style=none] (30.center) to (36.center);
		\draw [style=none] (31) to (25);
		\draw [style=none, in=0, out=180, looseness=1.00] (32.center) to (33.center);
		\draw [style=none] (33.center) to (40);
		\draw [style=none] (34.center) to (27);
		\draw [style=none, bend left=15, looseness=1.00] (35) to (27);
		\draw [style=none] (36.center) to (38.center);
		\draw [style=none] (38.center) to (28.center);
		\draw [style=none] (39) to (3);
		\draw [style=none, in=180, out=90, looseness=0.75] (40) to (24.center);
		\draw [style=none] (40) to (41.center);
		\draw [style=none, in=180, out=90, looseness=0.50] (40) to (11.center);
		\draw [style=none] (41.center) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-base/gn-2-1-on-control-state-base_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (44)  at (0.875, 0.375) {};
		\node [style=none] (45)  at (-0.625, 1.375) {};
		\node [style=gn] (46)  at (-0.875, 1.125) {};
		\node [style=none] (47)  at (-0.625, 0.375) {};
		\node [style=none] (48)  at (0.875, 0.875) {};
		\node [style=none] (49)  at (-1.125, 0.375) {};
		\node [style=none] (50)  at (1.375, 0.375) {};
		\node [style=none] (51)  at (-1.125, 0.875) {};
		\node [style=gn] (52)  at (0.125, 1.625) {};
		\node [style=rn] (53)  at (1.125, 0.625) {};
		\node [style=rn] (54)  at (-0.125, 0.375) {$\pi$};
		\node [style=gn] (55)  at (-1.875, 0.125) {};
		\node [style=none] (56)  at (1.375, 1.375) {};
		\node [style=gn] (57)  at (1.125, 1.125) {};
		\node [style=none] (58)  at (0.875, 1.375) {};
		\node [style=rn] (59)  at (-0.875, 0.625) {};
		\node [style=none] (60)  at (-1.125, 1.375) {};
		\node [style=none] (61)  at (0.125, 2.125) {};
		\node [style=none] (62)  at (-0.625, -1.375) {};
		\node [style=none] (63)  at (-1.125, -0.375) {};
		\node [style=gn] (64)  at (-1.375, -0.625) {};
		\node [style=none] (65)  at (-1.125, -1.375) {};
		\node [style=none] (66)  at (-0.625, -0.875) {};
		\node [style=none] (67)  at (-1.625, -1.375) {};
		\node [style=none] (68)  at (-1.875, -2.125) {};
		\node [style=none] (69)  at (-0.125, -1.375) {};
		\node [style=none] (70)  at (-1.625, -0.875) {};
		\node [style=gn] (71)  at (-0.875, -0.125) {};
		\node [style=rn] (72)  at (-0.375, -1.125) {};
		\node [style=rn] (73)  at (-0.875, -1.375) {$\pi$};
		\node [style=none] (74)  at (-1.375, -2.125) {};
		\node [style=gn] (75)  at (-1.875, -1.625) {};
		\node [style=none] (76)  at (-0.125, -0.375) {};
		\node [style=gn] (77)  at (-0.375, -0.625) {};
		\node [style=none] (78)  at (-0.625, -0.375) {};
		\node [style=rn] (79)  at (-1.375, -1.125) {};
		\node [style=none] (80)  at (-1.625, -0.375) {};
		\node [style=none] (81)  at (-0.375, -2.125) {};
		\node [style=none] (82)  at (1.375, -1.375) {};
		\node [style=none] (83)  at (0.875, -0.375) {};
		\node [style=gn] (84)  at (0.625, -0.625) {};
		\node [style=none] (85)  at (0.875, -1.375) {};
		\node [style=none] (86)  at (1.375, -0.875) {};
		\node [style=none] (87)  at (0.375, -1.375) {};
		\node [style=none] (88)  at (1.875, -1.375) {};
		\node [style=none] (89)  at (0.375, -0.875) {};
		\node [style=gn] (90)  at (1.125, -0.125) {};
		\node [style=rn] (91)  at (1.625, -1.125) {};
		\node [style=rn] (92)  at (1.125, -1.375) {$\pi$};
		\node [style=none] (93)  at (0.625, -2.125) {};
		\node [style=gn] (94)  at (0.125, -1.625) {};
		\node [style=none] (95)  at (1.875, -0.375) {};
		\node [style=gn] (96)  at (1.625, -0.625) {};
		\node [style=none] (97)  at (1.375, -0.375) {};
		\node [style=rn] (98)  at (0.625, -1.125) {};
		\node [style=none] (99)  at (0.375, -0.375) {};
		\node [style=none] (100)  at (1.625, -2.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (44.center) to (58.center);
		\draw [style=none] (45.center) to (47.center);
		\draw [style=none] (47.center) to (49.center);
		\draw [style=none] (49.center) to (60.center);
		\draw [style=none] (50.center) to (44.center);
		\draw [style=none, in=90, out=180, looseness=0.75] (51.center) to (55);
		\draw [style=none, bend right, looseness=1.00] (52) to (46);
		\draw [style=none, bend left, looseness=1.00] (52) to (57);
		\draw [style=none, in=180, out=45, looseness=0.50] (54) to (48.center);
		\draw [style=none, in=-150, out=0, looseness=0.75] (55) to (54);
		\draw [style=none] (55) to (75);
		\draw [style=none] (56.center) to (50.center);
		\draw [style=none] (58.center) to (56.center);
		\draw [style=none] (60.center) to (45.center);
		\draw [style=none] (61.center) to (52);
		\draw [style=none] (62.center) to (78.center);
		\draw [style=none] (63.center) to (65.center);
		\draw [style=none] (65.center) to (67.center);
		\draw [style=none] (67.center) to (80.center);
		\draw [style=none] (69.center) to (62.center);
		\draw [style=none, in=90, out=180, looseness=0.75] (70.center) to (75);
		\draw [style=none, bend right, looseness=1.00] (71) to (64);
		\draw [style=none, bend left, looseness=1.00] (71) to (77);
		\draw [style=none] (71) to (59);
		\draw [style=none] (72) to (81.center);
		\draw [style=none, in=180, out=75, looseness=0.75] (73) to (66.center);
		\draw [style=none] (75) to (68.center);
		\draw [style=none, in=-135, out=0, looseness=0.75] (75) to (73);
		\draw [style=none] (76.center) to (69.center);
		\draw [style=none] (78.center) to (76.center);
		\draw [style=none] (79) to (74.center);
		\draw [style=none] (80.center) to (63.center);
		\draw [style=none] (82.center) to (97.center);
		\draw [style=none] (83.center) to (85.center);
		\draw [style=none] (85.center) to (87.center);
		\draw [style=none] (87.center) to (99.center);
		\draw [style=none] (88.center) to (82.center);
		\draw [style=none, in=90, out=180, looseness=0.75] (89.center) to (94);
		\draw [style=none, bend right, looseness=1.00] (90) to (84);
		\draw [style=none, bend left, looseness=1.00] (90) to (96);
		\draw [style=none] (90) to (53);
		\draw [style=none] (91) to (100.center);
		\draw [style=none, in=180, out=75, looseness=0.75] (92) to (86.center);
		\draw [style=none, in=-135, out=0, looseness=0.75] (94) to (92);
		\draw [style=none] (94) to (75);
		\draw [style=none] (95.center) to (88.center);
		\draw [style=none] (97.center) to (95.center);
		\draw [style=none] (98) to (93.center);
		\draw [style=none] (99.center) to (83.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-base/gn-2-1-on-control-state-base_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (102)  at (-0.375, -2.125) {};
		\node [style=gn] (103)  at (-0.375, -0.875) {};
		\node [style=none] (104)  at (-0.625, -1.125) {};
		\node [style=none] (105)  at (1.875, -1.625) {};
		\node [style=none] (106)  at (0.875, -0.625) {};
		\node [style=none] (107)  at (0.125, 2.125) {};
		\node [style=rn] (108)  at (0.625, -1.375) {};
		\node [style=rn] (109)  at (-1.375, -1.375) {};
		\node [style=none] (110)  at (1.875, -0.625) {};
		\node [style=none] (111)  at (1.625, -2.125) {};
		\node [style=none] (112)  at (0.875, -1.625) {};
		\node [style=none] (113)  at (-0.625, -0.625) {};
		\node [style=none] (114)  at (1.375, -1.125) {};
		\node [style=none] (115)  at (-0.125, -0.625) {};
		\node [style=none] (116)  at (-1.625, -1.125) {};
		\node [style=rn] (117)  at (-0.375, -1.375) {};
		\node [style=none] (118)  at (0.375, -1.625) {};
		\node [style=none] (119)  at (-1.625, -0.625) {};
		\node [style=none] (120)  at (1.375, -1.625) {};
		\node [style=rn] (121)  at (1.125, -0.625) {$\pi$};
		\node [style=none] (122)  at (-1.875, -2.125) {};
		\node [style=gn] (123)  at (-1.375, -0.875) {};
		\node [style=none] (124)  at (0.625, -2.125) {};
		\node [style=none] (125)  at (-1.125, -1.625) {};
		\node [style=none] (126)  at (-1.375, -2.125) {};
		\node [style=none] (127)  at (1.375, -0.625) {};
		\node [style=none] (128)  at (0.375, -0.625) {};
		\node [style=gn] (129)  at (1.625, -0.875) {};
		\node [style=gn] (130)  at (0.125, -0.375) {};
		\node [style=gn] (131)  at (0.125, 1.625) {};
		\node [style=none] (132)  at (-0.125, -1.625) {};
		\node [style=none] (133)  at (-0.625, -1.625) {};
		\node [style=rn] (134)  at (1.625, -1.375) {};
		\node [style=rn] (135)  at (-0.875, -0.625) {$\pi$};
		\node [style=none] (136)  at (-1.625, -1.625) {};
		\node [style=gn] (137)  at (0.625, -0.875) {};
		\node [style=none] (138)  at (-1.125, -0.625) {};
		\node [style=gn] (139)  at (-1.875, -0.375) {};
		\node [style=none] (140)  at (0.375, -1.125) {};
		\node [style=rn] (141)  at (-1.375, 0.125) {};
		\node [style=none] (142)  at (-1.625, -0.125) {};
		\node [style=none] (143)  at (-1.625, 0.875) {};
		\node [style=none] (144)  at (-1.125, 0.875) {};
		\node [style=none] (145)  at (-1.125, -0.125) {};
		\node [style=gn] (146)  at (-1.375, 0.625) {};
		\node [style=none] (147)  at (-1.625, 0.375) {};
		\node [style=rn] (148)  at (-0.375, 0.125) {};
		\node [style=none] (149)  at (-0.625, -0.125) {};
		\node [style=none] (150)  at (-0.625, 0.875) {};
		\node [style=none] (151)  at (-0.125, 0.875) {};
		\node [style=none] (152)  at (-0.125, -0.125) {};
		\node [style=gn] (153)  at (-0.375, 0.625) {};
		\node [style=none] (154)  at (-0.625, 0.375) {};
		\node [style=none] (155)  at (0.375, 0.375) {};
		\node [style=none] (156)  at (0.875, -0.125) {};
		\node [style=none] (157)  at (0.375, 0.875) {};
		\node [style=none] (158)  at (0.875, 0.875) {};
		\node [style=rn] (159)  at (0.125, 0.125) {$\pi$};
		\node [style=gn] (160)  at (0.625, 0.625) {};
		\node [style=rn] (161)  at (0.625, 0.125) {};
		\node [style=none] (162)  at (0.375, -0.125) {};
		\node [style=rn] (163)  at (1.625, 0.125) {};
		\node [style=none] (164)  at (1.375, 0.375) {};
		\node [style=none] (165)  at (1.875, 0.875) {};
		\node [style=gn] (166)  at (1.625, 0.625) {};
		\node [style=rn] (167)  at (1.125, -0.125) {$\pi$};
		\node [style=none] (168)  at (1.875, -0.125) {};
		\node [style=none] (169)  at (1.375, 0.875) {};
		\node [style=none] (170)  at (1.375, -0.125) {};
		\node [style=none] (171)  at (-0.875, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (105.center) to (110.center);
		\draw [style=none] (106.center) to (128.center);
		\draw [style=none] (107.center) to (131);
		\draw [style=none] (108) to (124.center);
		\draw [style=none] (109) to (126.center);
		\draw [style=none] (110.center) to (127.center);
		\draw [style=none] (112.center) to (106.center);
		\draw [style=none] (113.center) to (133.center);
		\draw [style=none] (115.center) to (113.center);
		\draw [style=none, in=-90, out=180, looseness=0.75] (116.center) to (139);
		\draw [style=none] (117) to (102.center);
		\draw [style=none] (118.center) to (112.center);
		\draw [style=none] (119.center) to (136.center);
		\draw [style=none] (120.center) to (105.center);
		\draw [style=none, in=180, out=-75, looseness=0.75] (121) to (114.center);
		\draw [style=none] (123) to (141);
		\draw [style=none] (125.center) to (138.center);
		\draw [style=none] (127.center) to (120.center);
		\draw [style=none] (128.center) to (118.center);
		\draw [style=none, in=135, out=0, looseness=0.75] (130) to (121);
		\draw [style=none] (130) to (139);
		\draw [style=none] (130) to (159);
		\draw [style=none] (130) to (167);
		\draw [style=none] (131) to (160);
		\draw [style=none] (131) to (166);
		\draw [style=none] (132.center) to (115.center);
		\draw [style=none] (133.center) to (132.center);
		\draw [style=none] (134) to (111.center);
		\draw [style=none, in=180, out=-75, looseness=0.75] (135) to (104.center);
		\draw [style=none] (136.center) to (125.center);
		\draw [style=none] (138.center) to (119.center);
		\draw [style=none] (139) to (122.center);
		\draw [style=none, in=135, out=0, looseness=0.75] (139) to (135);
		\draw [style=none, in=-90, out=180, looseness=0.75] (140.center) to (130);
		\draw [style=none] (142.center) to (143.center);
		\draw [style=none] (143.center) to (144.center);
		\draw [style=none] (144.center) to (145.center);
		\draw [style=none] (145.center) to (142.center);
		\draw [style=none] (146) to (131);
		\draw [style=none] (147.center) to (139);
		\draw [style=none] (148) to (103);
		\draw [style=none] (149.center) to (150.center);
		\draw [style=none] (150.center) to (151.center);
		\draw [style=none] (151.center) to (152.center);
		\draw [style=none] (152.center) to (149.center);
		\draw [style=none] (153) to (131);
		\draw [style=none] (154.center) to (149.center);
		\draw [style=none] (156.center) to (162.center);
		\draw [style=none] (157.center) to (158.center);
		\draw [style=none] (158.center) to (156.center);
		\draw [style=none, in=180, out=75, looseness=0.75] (159) to (155.center);
		\draw [style=none] (161) to (137);
		\draw [style=none] (162.center) to (157.center);
		\draw [style=none] (163) to (129);
		\draw [style=none] (165.center) to (168.center);
		\draw [style=none, in=180, out=75, looseness=0.75] (167) to (164.center);
		\draw [style=none] (168.center) to (170.center);
		\draw [style=none] (169.center) to (165.center);
		\draw [style=none] (170.center) to (169.center);
		\draw [style=none, in=-117, out=30, looseness=1.00] (171.center) to (154.center);
		\draw [style=none, in=14, out=-150, looseness=1.00] (171.center) to (139);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-base/gn-2-1-on-control-state-base_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (172)  at (-1.875, -1.5) {};
		\node [style=none] (173)  at (0.625, -1.5) {};
		\node [style=gn] (174)  at (0.125, 1.0) {};
		\node [style=none] (175)  at (-1.625, -0.25) {};
		\node [style=none] (176)  at (1.875, 0.25) {};
		\node [style=none] (177)  at (1.375, -0.75) {};
		\node [style=none] (178)  at (-1.125, 0.25) {};
		\node [style=rn] (179)  at (-1.375, -0.5) {};
		\node [style=none] (180)  at (-1.125, -0.75) {};
		\node [style=none] (181)  at (0.125, 1.5) {};
		\node [style=rn] (182)  at (1.625, -0.5) {};
		\node [style=none] (183)  at (-1.625, -0.75) {};
		\node [style=none] (185)  at (1.875, -0.75) {};
		\node [style=gn] (186)  at (-1.875, -1.0) {};
		\node [style=none] (187)  at (1.625, -1.5) {};
		\node [style=none] (188)  at (-1.625, 0.25) {};
		\node [style=gn] (189)  at (-1.375, 0.0) {};
		\node [style=none] (190)  at (-0.375, -1.5) {};
		\node [style=none] (191)  at (1.375, -0.25) {};
		\node [style=none] (192)  at (-1.375, -1.5) {};
		\node [style=rn] (193)  at (1.125, -0.75) {$\pi$};
		\node [style=gn] (194)  at (1.625, 0.0) {};
		\node [style=none] (195)  at (1.375, 0.25) {};
		\node [style=gn] (196)  at (-0.375, 0.0) {};
		\node [style=rn] (197)  at (-0.375, -0.5) {};
		\node [style=gn] (198)  at (0.625, 0.0) {};
		\node [style=rn] (199)  at (0.625, -0.5) {};
		\node [style=rn] (200)  at (0.125, 0.0) {};
		\node [style=gn] (201)  at (0.125, -0.5) {};
		\node [style=rn] (202)  at (-0.875, 0.0) {};
		\node [style=gn] (203)  at (-0.875, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (174) to (194);
		\draw [style=none] (174) to (198);
		\draw [style=none, in=90, out=180, looseness=1.00] (175.center) to (186);
		\draw [style=none] (176.center) to (185.center);
		\draw [style=none] (177.center) to (195.center);
		\draw [style=none] (178.center) to (180.center);
		\draw [style=none] (179) to (192.center);
		\draw [style=none] (180.center) to (183.center);
		\draw [style=none] (181.center) to (174);
		\draw [style=none] (182) to (187.center);
		\draw [style=none] (183.center) to (188.center);
		\draw [style=none] (185.center) to (177.center);
		\draw [style=none] (186) to (172.center);
		\draw [style=none] (186) to (193);
		\draw [style=none] (188.center) to (178.center);
		\draw [style=none] (189) to (174);
		\draw [style=none, in=180, out=75, looseness=0.75] (193) to (191.center);
		\draw [style=none] (195.center) to (176.center);
		\draw [style=none] (196) to (174);
		\draw [style=none] (197) to (190.center);
		\draw [style=none] (199) to (173.center);
		\draw [style=none, bend right=45, looseness=1.25] (200) to (201);
		\draw [style=none] (200) to (201);
		\draw [style=none, bend right=45, looseness=1.25] (201) to (200);
		\draw [style=none, bend right=45, looseness=1.25] (202) to (203);
		\draw [style=none] (202) to (203);
		\draw [style=none, bend right=45, looseness=1.25] (203) to (202);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-base/gn-2-1-on-control-state-base_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (205)  at (-1.0, -1.5) {};
		\node [style=rn] (206)  at (-1.0, 1.25) {};
		\node [style=gn] (207)  at (-0.5, 0.5) {};
		\node [style=none] (208)  at (-0.5, 1.5) {};
		\node [style=gn] (209)  at (-0.5, 1.0) {};
		\node [style=none] (210)  at (-0.75, -0.25) {};
		\node [style=rn] (211)  at (1.0, 0.5) {};
		\node [style=none] (212)  at (-1.0, -0.25) {};
		\node [style=none] (213)  at (-0.25, -0.25) {};
		\node [style=rn] (214)  at (-0.5, 0.0) {};
		\node [style=none] (215)  at (-0.5, -1.5) {};
		\node [style=none] (216)  at (-0.25, 0.75) {};
		\node [style=gn] (217)  at (-1.0, 0.75) {};
		\node [style=gn] (218)  at (-0.5, -0.5) {};
		\node [style=none] (219)  at (-0.75, 0.75) {};
		\node [style=none] (220)  at (-0.75, 0.25) {};
		\node [style=none] (221)  at (1.0, -1.5) {};
		\node [style=none] (222)  at (0.0, -1.5) {};
		\node [style=rn] (223)  at (0.0, -1.0) {};
		\node [style=rn] (224)  at (0.5, -1.0) {};
		\node [style=none] (225)  at (0.5, -1.5) {};
		\node [style=gn] (226)  at (0.25, -0.75) {};
		\node [style=rn] (227)  at (0.25, -0.25) {};
		\node [style=gn] (228)  at (0.75, -0.75) {};
		\node [style=rn] (229)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (206) to (217);
		\draw [style=none] (208.center) to (207);
		\draw [style=none] (209) to (211);
		\draw [style=none] (210.center) to (219.center);
		\draw [style=none] (211) to (221.center);
		\draw [style=none] (212.center) to (205.center);
		\draw [style=none] (213.center) to (210.center);
		\draw [style=none] (216.center) to (213.center);
		\draw [style=none] (218) to (214);
		\draw [style=none] (218) to (211);
		\draw [style=none] (218) to (215.center);
		\draw [style=none] (219.center) to (216.center);
		\draw [style=none, in=90, out=180, looseness=1.25] (220.center) to (212.center);
		\draw [style=none] (223) to (222.center);
		\draw [style=none] (224) to (225.center);
		\draw [style=none, bend right=45, looseness=1.25] (226) to (227);
		\draw [style=none, bend right=45, looseness=1.25] (227) to (226);
		\draw [style=none] (227) to (226);
		\draw [style=none, bend right=45, looseness=1.25] (228) to (229);
		\draw [style=none, bend right=45, looseness=1.25] (229) to (228);
		\draw [style=none] (229) to (228);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-easy/gn-2-1-on-control-state-easy_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.0, 0.375) {};
		\node [style=none] (1)  at (0.0, 0.625) {};
		\node [style=none] (2)  at (1.0, 0.375) {};
		\node [style=none] (3)  at (0.0, 0.125) {$\Lambda\ket{\psi}$};
		\node [style=none] (4)  at (-0.75, -0.875) {};
		\node [style=none] (5)  at (-0.75, -0.125) {};
		\node [style=none, xshift=3.5pt] (6)  at (-0.5, -0.375) {$~\cdots~$};
		\node [style=none] (7)  at (-1.0, -0.125) {};
		\node [style=none] (8)  at (1.0, -0.125) {};
		\node [style=none] (9)  at (0.0, -0.875) {};
		\node [style=none] (10)  at (0.0, -0.125) {};
		\node [style=none] (11)  at (0.25, -0.125) {};
		\node [style=none] (12)  at (0.5, -0.875) {};
		\node [style=none] (13)  at (0.75, -0.125) {};
		\node [style=gn] (72)  at (0.5, -0.625) {};
		\node [style=none] (77)  at (0.0, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (7.center);
		\draw [style=none] (1.center) to (0.center);
		\draw [style=none] (1.center) to (77.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (2.center) to (8.center);
		\draw [style=none] (5.center) to (4.center);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (11.center) to (72);
		\draw [style=none] (72) to (13.center);
		\draw [style=none] (72) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-easy/gn-2-1-on-control-state-easy_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (15)  at (-0.625, -1.375) {};
		\node [style=none] (16)  at (-0.625, -2.375) {};
		\node [style=none] (17)  at (-0.125, -2.375) {};
		\node [style=gn] (18)  at (-0.125, -1.375) {};
		\node [style=none] (19)  at (-0.625, -0.625) {};
		\node [style=none] (20)  at (0.125, -0.125) {};
		\node [style=none] (21)  at (-0.875, -0.625) {};
		\node [style=none] (22)  at (-1.125, -0.625) {};
		\node [style=none] (23)  at (-0.625, -0.375) {$\Lambda\ket{\psi_0}$};
		\node [style=none] (24)  at (-1.375, -0.125) {};
		\node [style=none] (25)  at (0.125, -0.625) {};
		\node [style=none] (26)  at (-0.125, -0.625) {};
		\node [style=none] (27)  at (-1.375, -0.625) {};
		\node [style=none] (28)  at (-0.625, 0.125) {};
		\node [style=gn] (29)  at (0.375, -1.375) {};
		\node [style=gn] (30)  at (0.875, -1.375) {};
		\node [style=none] (31)  at (-0.375, -1.875) {$~\cdots~$};
		\node [style=none] (32)  at (1.875, -0.625) {};
		\node [style=none] (33)  at (0.375, -0.625) {};
		\node [style=none] (34)  at (0.625, -0.625) {};
		\node [style=none] (35)  at (1.625, -0.625) {};
		\node [style=none] (36)  at (1.125, 0.125) {};
		\node [style=none] (37)  at (1.125, -0.375) {$\Lambda\ket{\psi_1}$};
		\node [style=none] (38)  at (0.875, -0.625) {};
		\node [style=none] (39)  at (0.375, -0.125) {};
		\node [style=none] (40)  at (1.875, -0.125) {};
		\node [style=none] (41)  at (1.125, -0.625) {};
		\node [style=gn] (73)  at (0.625, -1.875) {};
		\node [style=none] (74)  at (0.625, -2.375) {};
		\node [style=gn] (78)  at (-0.625, 1.875) {};
		\node [style=none] (79)  at (-0.375, 0.625) {};
		\node [style=gn] (80)  at (-1.125, 1.375) {};
		\node [style=gn] (81)  at (-0.625, 0.375) {};
		\node [style=gn] (82)  at (-0.625, 1.375) {};
		\node [style=none] (83)  at (-0.875, 1.625) {};
		\node [style=none] (84)  at (-0.875, 0.625) {};
		\node [style=none] (85)  at (-1.875, 0.125) {};
		\node [style=rn] (86)  at (1.125, 1.125) {};
		\node [style=none] (87)  at (-0.375, 1.625) {};
		\node [style=rn] (88)  at (-1.125, 1.875) {};
		\node [style=none] (89)  at (-0.875, 1.125) {};
		\node [style=rn] (90)  at (-0.625, 0.875) {};
		\node [style=none] (91)  at (-1.875, -2.375) {};
		\node [style=none] (92)  at (-0.625, 2.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15) to (34.center);
		\draw [style=none] (15) to (22.center);
		\draw [style=none] (16.center) to (15);
		\draw [style=none] (18) to (17.center);
		\draw (19.center) to (29);
		\draw [style=none] (20.center) to (28.center);
		\draw [style=none] (20.center) to (25.center);
		\draw (21.center) to (18);
		\draw [style=none] (24.center) to (27.center);
		\draw (26.center) to (30);
		\draw [style=none] (27.center) to (25.center);
		\draw [style=none] (28.center) to (24.center);
		\draw [style=none] (28.center) to (81);
		\draw [style=none] (29) to (73);
		\draw [style=none] (33.center) to (32.center);
		\draw (35.center) to (30);
		\draw [style=none] (36.center) to (39.center);
		\draw [style=none] (36.center) to (86);
		\draw (38.center) to (18);
		\draw [style=none] (39.center) to (33.center);
		\draw [style=none] (40.center) to (36.center);
		\draw [style=none] (40.center) to (32.center);
		\draw (41.center) to (29);
		\draw [style=none, in=90, out=-90, looseness=1.00] (73) to (74.center);
		\draw [style=none] (73) to (30);
		\draw [style=none] (78) to (86);
		\draw [style=none] (79.center) to (84.center);
		\draw [style=none] (81) to (90);
		\draw [style=none] (81) to (86);
		\draw [style=none] (82) to (92.center);
		\draw [style=none] (83.center) to (87.center);
		\draw [style=none] (84.center) to (83.center);
		\draw [style=none] (87.center) to (79.center);
		\draw [style=none] (88) to (80);
		\draw [style=none, bend right=45, looseness=1.25] (89.center) to (85.center);
		\draw [style=none] (91.center) to (85.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-control-state-easy/gn-2-1-on-control-state-easy_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (-0.75, -0.625) {};
		\node [style=none] (44)  at (0.0, -0.125) {};
		\node [style=none] (45)  at (-1.0, -0.625) {};
		\node [style=none] (46)  at (-1.25, -0.625) {};
		\node [style=none] (47)  at (-0.75, -0.375) {$\Lambda\ket{\psi_0}$};
		\node [style=none] (48)  at (-1.5, -0.125) {};
		\node [style=none] (49)  at (0.0, -0.625) {};
		\node [style=none] (50)  at (-1.0, -1.125) {};
		\node [style=none] (51)  at (-1.25, -1.125) {};
		\node [style=none] (52)  at (-0.25, -0.625) {};
		\node [style=none] (53)  at (-1.5, -0.625) {};
		\node [style=none] (54)  at (-0.75, 0.125) {};
		\node [style=none] (55)  at (1.5, -0.625) {};
		\node [style=none] (56)  at (0.75, -0.625) {};
		\node [style=none] (57)  at (1.0, -0.375) {$\Lambda\ket{\psi_1}$};
		\node [style=none] (58)  at (1.0, -0.625) {};
		\node [style=none] (59)  at (0.5, -0.625) {};
		\node [style=none] (60)  at (0.5, -1.125) {};
		\node [style=none] (61)  at (1.0, 0.125) {};
		\node [style=none] (62)  at (0.25, -0.125) {};
		\node [style=none] (63)  at (1.75, -0.625) {};
		\node [style=none] (64)  at (0.25, -0.625) {};
		\node [style=none] (65)  at (1.75, -0.125) {};
		\node [style=none] (66)  at (0.75, -1.125) {};
		\node [style=gn] (67)  at (0.5, -1.875) {};
		\node [style=none] (68)  at (0.5, -2.375) {};
		\node [style=none] (69)  at (-0.25, -2.375) {};
		\node [style=gn] (70)  at (-0.25, -1.875) {};
		\node [style=none] (71)  at (-0.5, -2.125) {$~\cdots~$};
		\node [style=gn] (75)  at (-0.5, -1.125) {};
		\node [style=gn] (76)  at (1.25, -1.125) {};
		\node [style=none] (93)  at (-1.0, 0.625) {};
		\node [style=gn] (94)  at (-0.75, 0.375) {};
		\node [style=gn] (95)  at (-0.75, 1.375) {};
		\node [style=rn] (96)  at (1.0, 1.125) {};
		\node [style=none] (97)  at (-0.5, 1.625) {};
		\node [style=none] (98)  at (-1.75, 0.375) {};
		\node [style=rn] (99)  at (-0.75, 0.875) {};
		\node [style=none] (100)  at (-0.5, 0.625) {};
		\node [style=none] (101)  at (-1.0, 1.625) {};
		\node [style=gn] (102)  at (-0.75, 1.875) {};
		\node [style=gn] (103)  at (-1.25, 1.375) {};
		\node [style=rn] (104)  at (-1.25, 1.875) {};
		\node [style=none] (105)  at (-1.0, 1.125) {};
		\node [style=none] (106)  at (-0.75, 2.375) {};
		\node [style=none] (107)  at (-0.75, -2.375) {};
		\node [style=gn] (108)  at (-0.75, -1.875) {};
		\node [style=none] (109)  at (-1.75, -2.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=117, out=-63, looseness=1.00] (43.center) to (75);
		\draw [style=none] (44.center) to (54.center);
		\draw [style=none] (44.center) to (49.center);
		\draw [style=none] (45.center) to (50.center);
		\draw [style=none] (46.center) to (51.center);
		\draw [style=none] (48.center) to (53.center);
		\draw [in=141, out=-90, looseness=0.50] (50.center) to (70);
		\draw [style=none, in=135, out=-90, looseness=0.50] (51.center) to (108);
		\draw [style=none] (53.center) to (49.center);
		\draw [style=none] (54.center) to (48.center);
		\draw [style=none] (56.center) to (66.center);
		\draw [style=none] (59.center) to (60.center);
		\draw [in=30, out=-90, looseness=0.25] (60.center) to (108);
		\draw [style=none] (61.center) to (62.center);
		\draw [style=none] (61.center) to (96);
		\draw [style=none] (62.center) to (64.center);
		\draw [style=none] (64.center) to (63.center);
		\draw [style=none] (65.center) to (61.center);
		\draw [style=none] (65.center) to (63.center);
		\draw [in=34, out=-90, looseness=0.25] (66.center) to (70);
		\draw [style=none, in=90, out=-90, looseness=1.00] (67) to (68.center);
		\draw [style=none, in=-120, out=39, looseness=0.50] (67) to (76);
		\draw [style=none] (70) to (69.center);
		\draw [style=none] (75) to (52.center);
		\draw [style=none, in=146, out=-60, looseness=0.50] (75) to (67);
		\draw [style=none] (76) to (55.center);
		\draw [style=none] (76) to (58.center);
		\draw [style=none] (93.center) to (101.center);
		\draw [style=none] (94) to (99);
		\draw [style=none] (94) to (96);
		\draw [style=none] (94) to (54.center);
		\draw [style=none] (95) to (106.center);
		\draw [style=none] (97.center) to (100.center);
		\draw [style=none] (100.center) to (93.center);
		\draw [style=none] (101.center) to (97.center);
		\draw [style=none] (102) to (96);
		\draw [style=none] (104) to (103);
		\draw [style=none, bend right=45, looseness=1.25] (105.center) to (98.center);
		\draw [style=none] (107.center) to (108);
		\draw [style=none] (109.center) to (98.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2pi_3-inverse/gn-2pi_3-inverse_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.375, 0.0) {$\frac{2\pi}{3}$};
		\node [style=gn] (1)  at (0.375, 0.0) {$\frac{4\pi}{3}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2pi_3-inverse/gn-2pi_3-inverse_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (3)  at (-1.25, -0.0) {$\frac{2\pi}{3}$};
		\node [style=gn] (4)  at (-0.5, -0.0) {$\frac{4\pi}{3}$};
		\node [style=gn] (5)  at (0.25, -0.0) {};
		\node [style=rn] (6)  at (0.75, -0.25) {};
		\node [style=gn] (7)  at (0.75, 0.25) {};
		\node [style=rn] (8)  at (1.25, -0.25) {};
		\node [style=gn] (9)  at (1.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (6) to (7);
		\draw [style=none, bend right=45, looseness=1.00] (7) to (6);
		\draw [style=none] (7) to (6);
		\draw [style=none, bend right=45, looseness=1.00] (8) to (9);
		\draw [style=none, bend right=45, looseness=1.00] (9) to (8);
		\draw [style=none] (9) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2pi_3-inverse/gn-2pi_3-inverse_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.0, -0.25) {};
		\node [style=gn] (11)  at (0.5, 0.25) {};
		\node [style=gn] (12)  at (0.0, 0.25) {};
		\node [style=rn] (14)  at (0.5, -0.25) {};
		\node [style=gn] (15)  at (-0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (10) to (12);
		\draw [style=none, bend right=45, looseness=1.00] (11) to (14);
		\draw [style=none] (11) to (14);
		\draw [style=none, bend right=45, looseness=1.00] (12) to (10);
		\draw [style=none] (12) to (10);
		\draw [style=none, bend right=45, looseness=1.00] (14) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2pi_3-inverse/gn-2pi_3-inverse_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.25, 0.25) {};
		\node [style=none] (18)  at (-0.25, -0.25) {};
		\node [style=none] (19)  at (0.25, 0.25) {};
		\node [style=none] (20)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (17.center) to (18.center);
		\draw [style=dashed] (18.center) to (20.center);
		\draw [style=dashed] (19.center) to (17.center);
		\draw [style=dashed] (20.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/identity-to-normal-form/identity-to-normal-form_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (0.0, -0.5) {};
		\node [style=none] (12)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (12.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/identity-to-normal-form/identity-to-normal-form_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (-0.5, 0.5) {};
		\node [style=none] (15)  at (-0.5, -0.0) {};
		\node [style=none] (16)  at (0.5, -0.0) {};
		\node [style=none] (17)  at (0.5, -0.5) {};
		\node [style=none] (18)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (15.center);
		\draw [style=none, bend right=90, looseness=1.75] (15.center) to (18.center);
		\draw [style=none] (16.center) to (17.center);
		\draw [style=none, bend left=90, looseness=1.75] (18.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/identity-to-normal-form/identity-to-normal-form_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.5) {};
		\node [style=none] (1)  at (0.5, 0.25) {};
		\node [style=gn] (2)  at (0.75, 0.25) {};
		\node [style=none] (3)  at (0.5, -0.25) {};
		\node [style=none] (4)  at (-0.5, -0.25) {};
		\node [style=none] (5)  at (0.25, -0.75) {};
		\node [style=rn] (6)  at (0.75, 0.75) {};
		\node [style=none] (7)  at (0.0, -0.0) {\footnotesize $\Lambda \scalebox{0.8}{$\interp{\tikzfig{caps}}$}$};
		\node [style=rn] (8)  at (0.0, 0.75) {$\pi$};
		\node [style=none] (9)  at (0.25, -0.25) {};
		\node [style=none] (10)  at (-0.5, 0.25) {};
		\node [style=none] (20)  at (-0.25, -0.25) {};
		\node [style=none] (21)  at (-0.75, -0.25) {};
		\node [style=none] (22)  at (-0.75, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (10.center);
		\draw [style=none] (1.center) to (0.center);
		\draw [style=none, bend right=45, looseness=1.25] (2) to (6);
		\draw [style=none] (3.center) to (1.center);
		\draw [style=none] (4.center) to (3.center);
		\draw [style=none, bend right=45, looseness=1.25] (6) to (2);
		\draw [style=none] (6) to (2);
		\draw [style=none] (8) to (0.center);
		\draw [style=none] (9.center) to (5.center);
		\draw [style=none] (10.center) to (4.center);
		\draw [style=none, bend right=90, looseness=2.25] (21.center) to (20.center);
		\draw [style=none] (22.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-plus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lambda-ket-0/lambda-ket-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.375) {};
		\node [style=none] (1)  at (0.5, 0.125) {};
		\node [style=none] (2)  at (-0.5, -0.375) {};
		\node [style=none] (3)  at (0.5, -0.375) {};
		\node [style=none] (4)  at (0.0, 0.875) {};
		\node [style=none] (5)  at (-0.5, 0.125) {};
		\node [style=none] (6)  at (0.0, -0.125) {\footnotesize $\Lambda \ket{0}$};
		\node [style=none] (7)  at (0.0, -0.875) {};
		\node [style=none] (8)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1.center);
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (2.center) to (3.center);
		\draw [style=none] (3.center) to (1.center);
		\draw [style=none] (5.center) to (2.center);
		\draw [style=none] (5.center) to (0.center);
		\draw [style=none] (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lambda-ket-0/lambda-ket-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.375, 0.625) {};
		\node [style=none] (11)  at (0.125, 0.625) {};
		\node [style=none] (12)  at (-0.375, -0.375) {};
		\node [style=none] (13)  at (0.125, -0.375) {};
		\node [style=gn] (14)  at (-0.125, 0.375) {};
		\node [style=gn] (15)  at (-0.125, 0.875) {};
		\node [style=none] (16)  at (-0.375, 0.125) {};
		\node [style=gn] (17)  at (-0.125, -0.625) {};
		\node [style=rn] (18)  at (-0.125, -0.125) {};
		\node [style=rn] (19)  at (0.625, 0.125) {};
		\node [style=none] (20)  at (-0.625, -0.125) {};
		\node [style=none] (21)  at (-0.625, -1.375) {};
		\node [style=gn] (22)  at (-0.125, -1.125) {};
		\node [style=none] (23)  at (-0.125, 1.375) {};
		\node [style=rn] (24)  at (0.625, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10.center) to (12.center);
		\draw [style=none] (11.center) to (10.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (13.center) to (11.center);
		\draw [style=none, bend left, looseness=1.00] (15) to (19);
		\draw [style=none] (15) to (14);
		\draw [style=none] (15) to (23.center);
		\draw [style=none] (17) to (18);
		\draw [style=none, bend left, looseness=1.00] (19) to (17);
		\draw [style=none, bend left=45, looseness=1.00] (20.center) to (16.center);
		\draw [style=none] (21.center) to (20.center);
		\draw [style=none] (22) to (17);
		\draw [style=none] (24) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lambda-ket-0/lambda-ket-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (26)  at (0.0, 0.25) {$\pi$};
		\node [style=ug] (27)  at (0.0, -0.25) {};
		\node [style=none] (28)  at (0.0, -0.75) {};
		\node [style=none] (29)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (28.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lambda-ket-1/lambda-ket-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.375) {};
		\node [style=none] (1)  at (0.5, 0.125) {};
		\node [style=none] (2)  at (-0.5, -0.375) {};
		\node [style=none] (3)  at (0.5, -0.375) {};
		\node [style=none] (4)  at (0.0, 0.875) {};
		\node [style=none] (5)  at (-0.5, 0.125) {};
		\node [style=none] (6)  at (0.0, -0.125) {\footnotesize $\Lambda \ket{1}$};
		\node [style=none] (7)  at (0.0, -0.875) {};
		\node [style=none] (8)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1.center);
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (2.center) to (3.center);
		\draw [style=none] (3.center) to (1.center);
		\draw [style=none] (5.center) to (2.center);
		\draw [style=none] (5.center) to (0.center);
		\draw [style=none] (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lambda-ket-1/lambda-ket-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.375, 0.625) {};
		\node [style=none] (11)  at (0.125, 0.625) {};
		\node [style=none] (12)  at (-0.375, -0.375) {};
		\node [style=none] (13)  at (0.125, -0.375) {};
		\node [style=gn] (14)  at (-0.125, 0.375) {};
		\node [style=gn] (15)  at (-0.125, 0.875) {};
		\node [style=none] (16)  at (-0.375, 0.125) {};
		\node [style=gn] (17)  at (-0.125, -0.625) {};
		\node [style=rn] (18)  at (-0.125, -0.125) {};
		\node [style=rn] (19)  at (0.625, 0.125) {};
		\node [style=none] (20)  at (-0.625, -0.125) {};
		\node [style=none] (21)  at (-0.625, -1.375) {};
		\node [style=none] (22)  at (-0.125, 1.375) {};
		\node [style=gn] (27)  at (0.625, -1.125) {};
		\node [style=rn] (28)  at (-0.125, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10.center) to (12.center);
		\draw [style=none] (11.center) to (10.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (13.center) to (11.center);
		\draw [style=none, bend left, looseness=1.00] (15) to (19);
		\draw [style=none] (15) to (14);
		\draw [style=none] (15) to (22.center);
		\draw [style=none] (17) to (18);
		\draw [style=none, bend left, looseness=1.00] (19) to (17);
		\draw [style=none, bend left=45, looseness=1.00] (20.center) to (16.center);
		\draw [style=none] (21.center) to (20.center);
		\draw [style=none] (27) to (19);
		\draw [style=none] (28) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lambda-ket-1/lambda-ket-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (24)  at (0.0, -0.0) {};
		\node [style=none] (25)  at (0.0, -0.5) {};
		\node [style=none] (26)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-arccos-1_2-to-the-n-branches/lemma-arccos-1_2-to-the-n-branches_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (1)  at (-0.75, 0.25) {};
		\node [style=gn] (2)  at (-0.75, 0.75) {$\gamma$};
		\node [style=gn] (3)  at (-0.5, -0.25) {};
		\node [style=none] (4)  at (-0.5, -0.75) {};
		\node [style=gn] (5)  at (-0.25, 0.75) {$\gamma$};
		\node [style=rn] (9)  at (-0.25, 0.25) {$\pi$};
		\node [style=gn] (10)  at (1.25, -0.75) {};
		\node [style=rn] (11)  at (1.25, -0.25) {};
		\node [style=none] (12)  at (0.75, 0.25) {$($};
		\node [style=none, anchor=west] (13)  at (1.25, 0.5) {\scriptsize $\otimes n$};
		\node [style=rn] (14)  at (0.75, -0.25) {};
		\node [style=none] (15)  at (1.25, 0.25) {$)$};
		\node [style=gn] (16)  at (1.0, 0.25) {};
		\node [style=gn] (17)  at (0.75, -0.75) {};
		\node [style=gn] (18)  at (-1.25, 0.5) {-$\gamma$};
		\node [style=gn] (19)  at (0.25, 0.5) {-$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (2) to (1);
		\draw (3) to (4.center);
		\draw (5) to (9);
		\draw (9) to (3);
		\draw [bend right=45, looseness=1.00] (10) to (11);
		\draw [bend right=45, looseness=1.00] (11) to (10);
		\draw (11) to (10);
		\draw [bend right=45, looseness=1.00] (14) to (17);
		\draw (14) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (14);
		\draw (18) to (1);
		\draw (19) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-arccos-1_2-to-the-n-branches/lemma-arccos-1_2-to-the-n-branches_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.0, 0.25) {$\pi$};
		\node [style=none] (21)  at (-0.25, -0.75) {};
		\node [style=gn] (22)  at (0.5, -0.5) {};
		\node [style=gn] (23)  at (-0.25, -0.25) {};
		\node [style=gn] (24)  at (0.0, 0.75) {};
		\node [style=rn] (25)  at (0.5, -0.0) {};
		\node [style=gn] (26)  at (1.0, -0.5) {};
		\node [style=gn] (27)  at (-1.0, 0.5) {};
		\node [style=gn] (28)  at (0.5, 0.5) {};
		\node [style=rn] (29)  at (-0.5, 0.25) {};
		\node [style=rn] (30)  at (1.0, -0.0) {};
		\node [style=gn] (31)  at (-0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (23);
		\draw [bend right=45, looseness=1.00] (22) to (25);
		\draw (23) to (21.center);
		\draw (24) to (20);
		\draw [bend right=45, looseness=1.00] (25) to (22);
		\draw (25) to (22);
		\draw [bend right=45, looseness=1.00] (26) to (30);
		\draw (27) to (29);
		\draw (28) to (20);
		\draw (29) to (23);
		\draw [bend right=45, looseness=1.00] (30) to (26);
		\draw (30) to (26);
		\draw (31) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-arccos-1_2-to-the-n-branches/lemma-arccos-1_2-to-the-n-branches_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.25) {};
		\node [style=gn] (7)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-controlsep/looped-controlsep_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (82)  at (0.0, -0.625) {};
		\node [style=none] (83)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (83.center) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/other-forms-of-concatenation-gadget/other-forms-of-concatenation-gadget_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 0.5) {};
		\node [style=none] (1)  at (-0.625, -0.5) {};
		\node [style=gn] (2)  at (-0.125, 0.75) {};
		\node [style=rn] (3)  at (-0.125, -0.25) {};
		\node [style=gn] (4)  at (-0.125, 0.25) {};
		\node [style=none] (5)  at (-0.125, 1.25) {};
		\node [style=gn] (6)  at (-0.125, -0.75) {};
		\node [style=none] (7)  at (-0.125, -1.25) {};
		\node [style=none] (8)  at (-0.625, -1.25) {};
		\node [style=none] (9)  at (-0.375, -0.0) {};
		\node [style=none] (10)  at (0.125, -0.5) {};
		\node [style=none] (11)  at (0.625, -1.25) {};
		\node [style=rn] (12)  at (-0.625, 1.0) {};
		\node [style=none] (13)  at (0.125, 0.5) {};
		\node [style=rn] (14)  at (0.625, -0.0) {};
		\node [style=none] (15)  at (-0.375, -0.5) {};
		\node [style=gn] (16)  at (-0.625, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (13.center);
		\draw [style=none] (1.center) to (8.center);
		\draw [style=none, bend left, looseness=1.00] (2) to (14);
		\draw [style=none] (5.center) to (4);
		\draw [style=none] (6) to (3);
		\draw [style=none, bend right, looseness=1.00] (6) to (14);
		\draw [style=none] (6) to (7.center);
		\draw [style=none, in=90, out=180, looseness=1.25] (9.center) to (1.center);
		\draw [style=none] (10.center) to (15.center);
		\draw [style=none] (12) to (16);
		\draw [style=none] (13.center) to (10.center);
		\draw [style=none] (14) to (11.center);
		\draw [style=none] (15.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/other-forms-of-concatenation-gadget/other-forms-of-concatenation-gadget_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.875, 0.5) {};
		\node [style=none] (19)  at (-0.625, 0.0) {};
		\node [style=gn] (20)  at (-0.375, 0.25) {};
		\node [style=none] (21)  at (-0.125, 0.5) {};
		\node [style=none] (22)  at (-0.875, -1.25) {};
		\node [style=rn] (23)  at (-0.875, 1.0) {};
		\node [style=none] (24)  at (-0.125, -0.5) {};
		\node [style=none] (25)  at (-0.375, -1.25) {};
		\node [style=none] (26)  at (0.625, -1.25) {};
		\node [style=none] (27)  at (-0.625, 0.5) {};
		\node [style=rn] (28)  at (-0.375, -0.25) {};
		\node [style=none] (29)  at (-0.625, -0.5) {};
		\node [style=rn] (30)  at (0.625, -0.75) {};
		\node [style=none] (31)  at (0.375, 0.5) {};
		\node [style=none] (32)  at (0.875, 0.5) {};
		\node [style=none] (33)  at (0.875, -0.5) {};
		\node [style=rn] (34)  at (0.625, -0.25) {};
		\node [style=gn] (35)  at (0.625, 0.25) {};
		\node [style=none] (36)  at (0.375, -0.5) {};
		\node [style=none] (37)  at (0.375, -0.0) {};
		\node [style=gn] (38)  at (0.625, 0.75) {};
		\node [style=none] (39)  at (0.625, 1.25) {};
		\node [style=gn] (40)  at (-0.875, -0.75) {};
		\node [style=none] (41)  at (0.125, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (21.center) to (24.center);
		\draw [style=none] (22.center) to (40);
		\draw [style=none] (23) to (18);
		\draw [style=none] (24.center) to (29.center);
		\draw [style=none] (27.center) to (21.center);
		\draw [style=none] (28) to (25.center);
		\draw [style=none] (29.center) to (27.center);
		\draw [style=none] (30) to (26.center);
		\draw [style=none] (31.center) to (32.center);
		\draw [style=none] (32.center) to (33.center);
		\draw [style=none] (33.center) to (36.center);
		\draw [style=none] (34) to (30);
		\draw [style=none] (36.center) to (31.center);
		\draw [style=none, in=45, out=180, looseness=0.75] (37.center) to (41.center);
		\draw [style=none] (38) to (35);
		\draw [style=none, in=90, out=180, looseness=1.00] (38) to (20);
		\draw [style=none, bend left=75, looseness=1.00] (38) to (30);
		\draw [style=none] (39.center) to (38);
		\draw [style=none, in=180, out=90, looseness=0.75] (40) to (19.center);
		\draw [style=none, in=14, out=-135, looseness=0.75] (41.center) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/other-forms-of-concatenation-gadget/other-forms-of-concatenation-gadget_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (42)  at (-0.375, 0.125) {};
		\node [style=none] (43)  at (0.125, 1.375) {};
		\node [style=gn] (44)  at (0.625, 0.125) {};
		\node [style=none] (45)  at (-0.625, -0.625) {};
		\node [style=none] (46)  at (-0.625, -0.125) {};
		\node [style=none] (47)  at (0.375, -0.625) {};
		\node [style=gn] (48)  at (-0.875, -0.875) {};
		\node [style=none] (49)  at (0.875, 0.375) {};
		\node [style=none] (50)  at (-0.625, 0.375) {};
		\node [style=rn] (51)  at (0.125, -0.625) {$\pi$};
		\node [style=rn] (52)  at (-0.375, -0.375) {};
		\node [style=none] (53)  at (-0.125, 0.375) {};
		\node [style=none] (54)  at (-0.125, -0.625) {};
		\node [style=none] (55)  at (0.875, -0.625) {};
		\node [style=none] (56)  at (0.375, -0.125) {};
		\node [style=gn] (57)  at (0.125, 0.875) {};
		\node [style=none] (58)  at (0.375, 0.375) {};
		\node [style=none] (59)  at (-0.375, -1.375) {};
		\node [style=rn] (60)  at (0.625, -0.375) {};
		\node [style=none] (61)  at (-0.875, -1.375) {};
		\node [style=none] (62)  at (0.625, -1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (43.center) to (57);
		\draw [style=none] (45.center) to (50.center);
		\draw [style=none, in=90, out=180, looseness=0.75] (46.center) to (48);
		\draw [style=none] (47.center) to (58.center);
		\draw [style=none] (48) to (61.center);
		\draw [style=none, in=-135, out=0, looseness=0.75] (48) to (51);
		\draw [style=none] (49.center) to (55.center);
		\draw [style=none] (50.center) to (53.center);
		\draw [style=none, in=180, out=75, looseness=0.75] (51) to (56.center);
		\draw [style=none] (52) to (59.center);
		\draw [style=none] (53.center) to (54.center);
		\draw [style=none] (54.center) to (45.center);
		\draw [style=none] (55.center) to (47.center);
		\draw [style=none, bend right, looseness=1.00] (57) to (42);
		\draw [style=none, bend left, looseness=1.00] (57) to (44);
		\draw [style=none] (58.center) to (49.center);
		\draw [style=none] (60) to (62.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/other-forms-of-concatenation-gadget/other-forms-of-concatenation-gadget_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (65)  at (0.875, -0.875) {};
		\node [style=rn] (66)  at (-0.375, -0.625) {};
		\node [style=gn] (67)  at (0.625, -0.125) {};
		\node [style=none] (68)  at (-0.625, 0.125) {};
		\node [style=none] (69)  at (0.375, -0.875) {};
		\node [style=none] (70)  at (-0.125, -0.875) {};
		\node [style=none] (71)  at (0.625, -1.125) {};
		\node [style=none] (73)  at (-0.125, -0.375) {};
		\node [style=gn] (74)  at (-0.375, -0.125) {};
		\node [style=none] (75)  at (0.375, 0.125) {};
		\node [style=none] (76)  at (-0.375, -1.125) {};
		\node [style=none] (77)  at (-0.875, 0.375) {};
		\node [style=none] (78)  at (-0.625, -0.875) {};
		\node [style=gn] (79)  at (-0.375, 0.875) {};
		\node [style=none] (80)  at (0.875, 0.125) {};
		\node [style=rn] (81)  at (0.625, -0.625) {};
		\node [style=none] (82)  at (0.375, -0.375) {};
		\node [style=gn] (83)  at (0.125, -0.375) {};
		\node [style=none] (84)  at (0.125, 1.125) {};
		\node [style=none] (85)  at (-0.125, 0.125) {};
		\node [style=rn] (86)  at (-0.375, 0.375) {$\pi$};
		\node [style=none] (87)  at (-0.875, -1.125) {};
		\node [style=rn] (111)  at (0.125, 0.125) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (65.center) to (69.center);
		\draw [style=none] (66) to (76.center);
		\draw [style=none] (68.center) to (85.center);
		\draw [style=none] (69.center) to (75.center);
		\draw [style=none] (70.center) to (78.center);
		\draw [style=none] (73.center) to (82.center);
		\draw [style=none] (75.center) to (80.center);
		\draw [style=none, in=180, out=90, looseness=1.25] (77.center) to (79);
		\draw [style=none] (77.center) to (87.center);
		\draw [style=none] (78.center) to (68.center);
		\draw [style=none] (79) to (74);
		\draw [style=none, in=90, out=-15, looseness=1.00] (79) to (67);
		\draw [style=none] (80.center) to (65.center);
		\draw [style=none] (81) to (71.center);
		\draw [style=none] (83) to (84.center);
		\draw [style=none] (85.center) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/other-forms-of-concatenation-gadget/other-forms-of-concatenation-gadget_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (88)  at (-0.25, -0.125) {};
		\node [style=none] (89)  at (0.75, -1.125) {};
		\node [style=none] (90)  at (1.0, 1.375) {};
		\node [style=none] (91)  at (-0.25, 0.375) {};
		\node [style=none] (92)  at (1.0, -1.375) {};
		\node [style=none] (93)  at (0.25, 0.375) {};
		\node [style=rn] (94)  at (-0.5, -0.875) {$\pi$};
		\node [style=none] (95)  at (-0.25, -1.125) {};
		\node [style=none] (96)  at (0.75, -0.125) {};
		\node [style=gn] (97)  at (-0.5, 0.125) {};
		\node [style=rn] (98)  at (0.5, 0.125) {};
		\node [style=none] (99)  at (0.75, 0.375) {};
		\node [style=gn] (100)  at (1.0, 0.625) {};
		\node [style=none] (101)  at (0.5, -1.375) {};
		\node [style=none] (102)  at (-1.0, -1.375) {};
		\node [style=gn] (103)  at (0.0, -0.875) {};
		\node [style=none] (104)  at (0.75, -0.375) {};
		\node [style=rn] (105)  at (1.0, 1.125) {$\pi$};
		\node [style=none] (106)  at (-0.25, -0.625) {};
		\node [style=none] (107)  at (0.75, -0.625) {};
		\node [style=rn] (108)  at (0.5, -0.875) {};
		\node [style=none] (109)  at (0.25, -0.625) {};
		\node [style=gn] (110)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (88.center) to (91.center);
		\draw [style=none] (89.center) to (95.center);
		\draw [style=none] (90.center) to (100);
		\draw [style=none] (91.center) to (99.center);
		\draw [style=none] (94) to (103);
		\draw [style=none] (95.center) to (106.center);
		\draw [style=none] (96.center) to (88.center);
		\draw [style=none] (97) to (94);
		\draw [style=none, in=90, out=180, looseness=1.00] (97) to (102.center);
		\draw [style=none, in=90, out=0, looseness=1.00] (98) to (92.center);
		\draw [style=none] (99.center) to (96.center);
		\draw [style=none, in=90, out=180, looseness=0.75] (100) to (93.center);
		\draw [style=none] (104.center) to (109.center);
		\draw [style=none] (104.center) to (100);
		\draw [style=none] (106.center) to (107.center);
		\draw [style=none] (107.center) to (89.center);
		\draw [style=none] (108) to (101.center);
		\draw [style=none] (110) to (97);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/polynomial-distrib-over-W/polynomial-distrib-over-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (61)  at (-0.5, -1.375) {};
		\node [style=gn] (62)  at (-1.75, -1.375) {};
		\node [style=ug, rotate=90] (63)  at (-1.25, -0.875) {};
		\node [style=gn] (64)  at (0.5, -0.875) {};
		\node [style=none] (65)  at (1.75, 0.125) {};
		\node [style=rn] (66)  at (-1.25, 1.125) {};
		\node [style=none] (67)  at (-1.25, -0.125) {\footnotesize $\mathrm{\Gamma}_{\alpha_k}P_k$};
		\node [style=none] (68)  at (-1.25, -0.875) {};
		\node [style=none] (69)  at (-1.25, -1.375) {};
		\node [style=none] (70)  at (1.25, -0.125) {\footnotesize $\mathrm{\Gamma}_{\alpha_k}P_k$};
		\node [style=gn] (71)  at (-1.75, -0.875) {};
		\node [style=ug, rotate=-26.56] (72)  at (-0.25, 0.125) {};
		\node [style=none] (73)  at (0.5, -1.375) {};
		\node [style=ug, rotate=90] (74)  at (-1.25, -1.375) {};
		\node [style=none] (75)  at (1.25, -0.375) {};
		\node [style=gn] (76)  at (1.75, -0.875) {};
		\node [style=none, anchor=west, font={\scriptsize}, xshift=-3.5pt] (77)  at (-1.0, 1.375) {$\otimes 4p$};
		\node [style=none] (78)  at (1.25, -1.375) {};
		\node [style=rn] (79)  at (0.5, -0.375) {};
		\node [style=gn] (80)  at (1.75, -1.375) {};
		\node [style=gn] (81)  at (0.0, 0.625) {};
		\node [style=gn] (82)  at (-0.5, -0.875) {};
		\node [style=ug, rotate=-90] (83)  at (1.25, -0.875) {};
		\node [style=none] (84)  at (0.0, 1.125) {};
		\node [style=none] (86)  at (-1.75, -0.375) {};
		\node [style=none] (87)  at (1.75, -0.375) {};
		\node [style=none] (88)  at (-1.75, 0.125) {};
		\node [style=none] (89)  at (0.75, 0.125) {};
		\node [style=none] (90)  at (0.75, -0.375) {};
		\node [style=gn] (91)  at (-1.25, 0.625) {};
		\node [style=none] (92)  at (-0.75, 0.125) {};
		\node [style=gn] (93)  at (-0.5, -0.375) {};
		\node [style=none] (94)  at (-0.75, -0.375) {};
		\node [style=none] (95)  at (-1.25, -0.375) {};
		\node [style=none, yshift=3pt] (96)  at (1.5, -1.125) {$\vdots$};
		\node [style=ug, rotate=-90] (97)  at (1.25, -1.375) {};
		\node [style=none] (98)  at (1.25, -0.875) {};
		\node [style=none, yshift=3pt] (99)  at (-1.5, -1.125) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (61.center) to (93);
		\draw [style=none] (63) to (71);
		\draw [style=none, in=-90, out=0, looseness=1.00] (64) to (75.center);
		\draw [style=none] (65.center) to (87.center);
		\draw [style=none, bend left=45, looseness=1.25] (66) to (91);
		\draw [style=none] (66) to (91);
		\draw [style=none] (69.center) to (82);
		\draw [style=none] (73.center) to (79);
		\draw [style=none] (74) to (62);
		\draw [style=none] (78.center) to (64);
		\draw [style=none] (81) to (84.center);
		\draw [style=none] (81) to (79);
		\draw [style=none] (82) to (68.center);
		\draw [style=none] (83) to (76);
		\draw [style=none] (86.center) to (88.center);
		\draw [style=none] (87.center) to (90.center);
		\draw [style=none] (88.center) to (92.center);
		\draw [style=none] (89.center) to (65.center);
		\draw [style=none] (90.center) to (89.center);
		\draw [style=none, bend left=45, looseness=1.25] (91) to (66);
		\draw [style=none] (92.center) to (94.center);
		\draw [style=none] (93) to (81);
		\draw [style=none] (93) to (79);
		\draw [style=none] (94.center) to (86.center);
		\draw [style=none, in=180, out=-90, looseness=1.00] (95.center) to (82);
		\draw [style=none] (97) to (80);
		\draw [style=none] (98.center) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/polynomial-distrib-over-W/polynomial-distrib-over-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.5, -0.375) {};
		\node [style=ug, rotate=-26.56] (1)  at (-0.25, 0.125) {};
		\node [style=rn] (2)  at (0.5, -0.375) {};
		\node [style=none] (3)  at (0.0, 1.125) {};
		\node [style=gn] (4)  at (0.0, 0.625) {};
		\node [style=none] (5)  at (-0.5, -1.375) {};
		\node [style=none] (6)  at (0.5, -1.375) {};
		\node [style=gn] (7)  at (0.5, -0.875) {};
		\node [style=gn] (8)  at (-0.5, -0.875) {};
		\node [style=none] (28)  at (-1.75, -0.375) {};
		\node [style=none] (29)  at (-0.75, -0.375) {};
		\node [style=none] (30)  at (-1.25, -0.375) {};
		\node [style=none] (31)  at (-1.25, -0.125) {\footnotesize $\mathrm{\Gamma}_{\alpha_k}P_k$};
		\node [style=none] (32)  at (-1.75, 0.125) {};
		\node [style=none] (33)  at (-0.75, 0.125) {};
		\node [style=none] (34)  at (0.75, -0.375) {};
		\node [style=none] (35)  at (1.75, -0.375) {};
		\node [style=none] (36)  at (1.25, -0.375) {};
		\node [style=none] (37)  at (1.25, -0.125) {\footnotesize $\mathrm{\Gamma}_{\alpha_k}P_k$};
		\node [style=none] (38)  at (0.75, 0.125) {};
		\node [style=none] (39)  at (1.75, 0.125) {};
		\node [style=gn] (58)  at (0.75, 0.625) {};
		\node [style=none, xshift=-3.5pt, font={\scriptsize}, anchor=west] (59)  at (1.0, 1.375) {$\otimes 2p$};
		\node [style=rn] (60)  at (0.75, 1.125) {};
		\node [style=none, yshift=3pt] (100)  at (-1.0, 0.625) {$\vdots$};
		\node [style=none] (101)  at (-0.75, 0.375) {};
		\node [style=gn] (102)  at (-1.25, 0.875) {};
		\node [style=gn] (103)  at (-1.25, 0.375) {};
		\node [style=ug, rotate=90] (104)  at (-0.75, 0.375) {};
		\node [style=none] (105)  at (-0.75, 0.875) {};
		\node [style=ug, rotate=90] (106)  at (-0.75, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (4);
		\draw [style=none] (0) to (2);
		\draw [style=none] (4) to (3.center);
		\draw [style=none] (4) to (2);
		\draw [style=none] (4) to (105.center);
		\draw [style=none] (5.center) to (0);
		\draw [style=none] (6.center) to (2);
		\draw [style=none, in=-90, out=0, looseness=1.00] (7) to (36.center);
		\draw [style=none] (28.center) to (32.center);
		\draw [style=none] (29.center) to (28.center);
		\draw [style=none, in=180, out=-90, looseness=1.00] (30.center) to (8);
		\draw [style=none] (32.center) to (33.center);
		\draw [style=none] (33.center) to (29.center);
		\draw [style=none] (34.center) to (38.center);
		\draw [style=none] (35.center) to (34.center);
		\draw [style=none] (38.center) to (39.center);
		\draw [style=none] (39.center) to (35.center);
		\draw [style=none, bend left=45, looseness=1.25] (58) to (60);
		\draw [style=none, bend left=45, looseness=1.25] (60) to (58);
		\draw [style=none] (60) to (58);
		\draw [style=none] (101.center) to (4);
		\draw [style=none] (104) to (103);
		\draw [style=none] (106) to (102);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/polynomial-distrib-over-W/polynomial-distrib-over-W_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.375, -0.625) {};
		\node [style=none] (11)  at (0.375, -1.125) {};
		\node [style=gn] (12)  at (-0.375, -0.375) {};
		\node [style=none] (13)  at (0.125, 1.125) {};
		\node [style=none] (14)  at (-0.375, -1.125) {};
		\node [style=gn] (15)  at (0.125, 0.625) {};
		\node [style=rn] (16)  at (1.125, -0.375) {};
		\node [style=gn] (17)  at (1.125, -0.875) {};
		\node [style=rn] (18)  at (0.625, 0.125) {};
		\node [style=ug, rotate=-26.56] (27)  at (-0.125, 0.125) {};
		\node [style=none] (40)  at (0.375, 0.625) {};
		\node [style=none] (41)  at (1.375, 0.625) {};
		\node [style=none] (42)  at (0.875, 0.625) {};
		\node [style=none] (43)  at (0.875, 0.875) {\footnotesize $\mathrm{\Gamma}_{\alpha_k}P_k$};
		\node [style=none] (44)  at (0.375, 1.125) {};
		\node [style=none] (45)  at (1.375, 1.125) {};
		\node [style=none] (46)  at (-1.375, -0.125) {};
		\node [style=none] (47)  at (-0.375, -0.125) {};
		\node [style=none] (48)  at (-0.875, -0.125) {};
		\node [style=none] (49)  at (-0.875, 0.125) {\footnotesize $\mathrm{\Gamma}_{\alpha_k}P_k$};
		\node [style=none] (50)  at (-1.375, 0.375) {};
		\node [style=none] (51)  at (-0.375, 0.375) {};
		\node [style=gn] (107)  at (-0.875, 1.125) {};
		\node [style=none] (108)  at (-0.375, 1.125) {};
		\node [style=none, yshift=3pt] (109)  at (-0.625, 0.875) {$\vdots$};
		\node [style=ug, rotate=90] (110)  at (-0.375, 0.625) {};
		\node [style=ug, rotate=90] (111)  at (-0.375, 1.125) {};
		\node [style=none] (112)  at (-0.375, 0.625) {};
		\node [style=gn] (113)  at (-0.875, 0.625) {};
		\node [style=rn] (114)  at (-1.375, -0.625) {};
		\node [style=none, anchor=west, font={\scriptsize}, xshift=-3.5pt] (115)  at (-1.125, -0.375) {$\otimes 2p$};
		\node [style=gn] (116)  at (-1.375, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11.center) to (10);
		\draw [style=none] (12) to (15);
		\draw [style=none] (12) to (10);
		\draw [style=none] (12) to (18);
		\draw [style=none] (12) to (48.center);
		\draw [style=none] (14.center) to (12);
		\draw [style=none] (15) to (13.center);
		\draw [style=none] (15) to (10);
		\draw [style=none] (15) to (108.center);
		\draw [style=none] (17) to (16);
		\draw [style=none] (18) to (15);
		\draw [style=none] (18) to (42.center);
		\draw [style=none] (40.center) to (44.center);
		\draw [style=none] (41.center) to (40.center);
		\draw [style=none] (44.center) to (45.center);
		\draw [style=none] (45.center) to (41.center);
		\draw [style=none] (46.center) to (50.center);
		\draw [style=none] (47.center) to (46.center);
		\draw [style=none] (50.center) to (51.center);
		\draw [style=none] (51.center) to (47.center);
		\draw [style=none] (110) to (113);
		\draw [style=none] (111) to (107);
		\draw [style=none] (112.center) to (15);
		\draw [style=none, bend left=45, looseness=1.25] (114) to (116);
		\draw [style=none] (114) to (116);
		\draw [style=none, bend left=45, looseness=1.25] (116) to (114);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/polynomial-distrib-over-W/polynomial-distrib-over-W_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.375, -0.5) {};
		\node [style=gn] (21)  at (-0.625, -0.5) {};
		\node [style=none] (22)  at (0.375, -1.0) {};
		\node [style=none] (23)  at (-0.125, 1.0) {};
		\node [style=none] (24)  at (-0.625, -1.0) {};
		\node [style=ug, rotate=206.56] (25)  at (-0.375, -0.0) {};
		\node [style=gn] (26)  at (-0.125, 0.5) {};
		\node [style=none] (52)  at (1.375, 0.25) {};
		\node [style=none] (53)  at (0.375, -0.25) {};
		\node [style=none] (54)  at (0.875, -0.0) {\footnotesize $\mathrm{\Gamma}_{\alpha_k}P_k$};
		\node [style=none] (55)  at (0.875, 0.25) {};
		\node [style=none] (56)  at (1.375, -0.25) {};
		\node [style=none] (57)  at (0.375, 0.25) {};
		\node [style=ug, rotate=90] (117)  at (-0.625, 0.25) {};
		\node [style=none] (118)  at (-0.625, 0.25) {};
		\node [style=gn] (119)  at (-1.125, 0.75) {};
		\node [style=gn] (120)  at (-1.125, 0.25) {};
		\node [style=none] (121)  at (-0.625, 0.75) {};
		\node [style=ug, rotate=90] (122)  at (-0.625, 0.75) {};
		\node [style=none, yshift=3pt] (123)  at (-0.875, 0.5) {$\vdots$};
		\node [style=gn] (124)  at (-1.375, -0.75) {};
		\node [style=rn] (125)  at (-1.375, -0.25) {};
		\node [style=none, xshift=-3.5pt, font={\scriptsize}, anchor=west] (126)  at (-1.125, -0.0) {$\otimes 2p$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (21) to (26);
		\draw [style=none] (21) to (20);
		\draw [style=none] (22.center) to (20);
		\draw [style=none] (24.center) to (21);
		\draw [style=none] (26) to (23.center);
		\draw [style=none] (26) to (20);
		\draw [style=none] (26) to (121.center);
		\draw [style=none] (52.center) to (56.center);
		\draw [style=none] (53.center) to (57.center);
		\draw [style=none, in=0, out=90, looseness=0.75] (55.center) to (26);
		\draw [style=none] (56.center) to (53.center);
		\draw [style=none] (57.center) to (52.center);
		\draw [style=none] (117) to (120);
		\draw [style=none] (118.center) to (26);
		\draw [style=none] (122) to (119);
		\draw [style=none, bend left=45, looseness=1.25] (124) to (125);
		\draw [style=none, bend left=45, looseness=1.25] (125) to (124);
		\draw [style=none] (125) to (124);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/polynomial-times-not-polynomial/polynomial-times-not-polynomial_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.125, 0.875) {};
		\node [style=none] (1)  at (0.625, -0.125) {};
		\node [style=rn] (2)  at (-0.625, -0.125) {$\pi$};
		\node [style=gn] (3)  at (0.125, 0.375) {};
		\node [style=none] (4)  at (-1.125, -0.875) {};
		\node [style=none] (5)  at (-0.625, -0.375) {};
		\node [style=none] (6)  at (-1.125, -0.375) {};
		\node [style=none] (7)  at (-0.125, -0.375) {};
		\node [style=none, font={\scriptsize}] (8)  at (-0.625, -0.625) {$\mathrm{\Gamma}_\alpha(P)$};
		\node [style=none] (9)  at (-0.125, -0.875) {};
		\node [style=none] (10)  at (0.125, -0.875) {};
		\node [style=none] (11)  at (0.625, -0.375) {};
		\node [style=none] (12)  at (0.125, -0.375) {};
		\node [style=none] (13)  at (1.125, -0.375) {};
		\node [style=none, font={\scriptsize}] (14)  at (0.625, -0.625) {$\mathrm{\Gamma}_\alpha(P)$};
		\node [style=none] (15)  at (1.125, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (3);
		\draw [style=none] (1.center) to (11.center);
		\draw [style=none, in=180, out=90, looseness=1.00] (2) to (3);
		\draw [style=none, in=90, out=0, looseness=1.25] (3) to (1.center);
		\draw [style=none] (4.center) to (6.center);
		\draw [style=none] (5.center) to (2);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none] (9.center) to (4.center);
		\draw [style=none] (10.center) to (12.center);
		\draw [style=none] (13.center) to (15.center);
		\draw [style=none] (13.center) to (12.center);
		\draw [style=none] (15.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/polynomial-times-not-polynomial/polynomial-times-not-polynomial_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (-0.5, 0.0) {};
		\node [style=none] (18)  at (0.75, -0.0) {};
		\node [style=none] (19)  at (-1.25, 0.5) {};
		\node [style=none] (20)  at (-1.25, 1.0) {};
		\node [style=none] (21)  at (-0.75, 0.5) {};
		\node [style=none] (22)  at (1.25, -0.5) {};
		\node [style=gn] (23)  at (0.0, 0.5) {};
		\node [style=gn] (24)  at (0.0, -0.5) {};
		\node [style=none] (25)  at (-0.25, 1.0) {};
		\node [style=none] (26)  at (0.25, -0.0) {};
		\node [style=none] (27)  at (1.25, -0.0) {};
		\node [style=none] (28)  at (-0.25, 0.5) {};
		\node [style=none] (29)  at (0.25, -0.5) {};
		\node [style=ug, rotate=180] (30)  at (0.0, 0.0) {};
		\node [style=none] (31)  at (0.0, 1.0) {};
		\node [style=rn] (32)  at (0.0, -1.0) {$\pi$};
		\node [style=none, font={\scriptsize}] (56)  at (-0.75, 0.75) {$\mathrm{\Gamma}_\alpha(P)$};
		\node [style=none, font={\scriptsize}] (57)  at (0.75, -0.25) {$\mathrm{\Gamma}_\alpha(P)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17) to (23);
		\draw [style=none] (17) to (24);
		\draw [style=none] (19.center) to (20.center);
		\draw [style=none] (20.center) to (25.center);
		\draw [style=none] (21.center) to (17);
		\draw [style=none] (22.center) to (27.center);
		\draw [style=none, in=90, out=0, looseness=1.00] (23) to (18.center);
		\draw [style=none] (25.center) to (28.center);
		\draw [style=none] (26.center) to (29.center);
		\draw [style=none] (27.center) to (26.center);
		\draw [style=none] (28.center) to (19.center);
		\draw [style=none] (29.center) to (22.center);
		\draw [style=none] (32) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/polynomial-times-not-polynomial/polynomial-times-not-polynomial_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (33)  at (-0.625, 0.875) {};
		\node [style=none] (34)  at (-0.375, 0.125) {};
		\node [style=gn] (35)  at (-0.625, -0.375) {};
		\node [style=none] (37)  at (0.625, 0.125) {};
		\node [style=none] (38)  at (0.125, 0.125) {};
		\node [style=none] (39)  at (-0.375, 0.625) {};
		\node [style=none] (40)  at (0.625, 0.625) {};
		\node [style=rn] (41)  at (-0.625, -0.875) {$\pi$};
		\node [style=ug, rotate=180] (42)  at (-0.625, 0.125) {};
		\node [style=rn] (43)  at (0.375, -0.875) {};
		\node [style=gn] (44)  at (0.375, -0.375) {};
		\node [style=none, font={\scriptsize}] (58)  at (0.125, 0.375) {$\mathrm{\Gamma}_\alpha(P)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (34.center) to (39.center);
		\draw [style=none, in=-90, out=0, looseness=1.00] (35) to (38.center);
		\draw [style=none] (37.center) to (34.center);
		\draw [style=none] (39.center) to (40.center);
		\draw [style=none] (40.center) to (37.center);
		\draw [style=none] (41) to (33.center);
		\draw [style=none, bend right=45, looseness=1.25] (43) to (44);
		\draw [style=none] (43) to (44);
		\draw [style=none, bend right=45, looseness=1.25] (44) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/polynomial-times-not-polynomial/polynomial-times-not-polynomial_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (45)  at (-0.875, 0.625) {};
		\node [style=rn] (46)  at (-0.375, -0.125) {};
		\node [style=none] (47)  at (0.375, -0.125) {};
		\node [style=none] (49)  at (0.875, -0.625) {};
		\node [style=none] (50)  at (-0.125, -0.125) {};
		\node [style=none] (51)  at (0.875, -0.125) {};
		\node [style=none] (52)  at (-0.125, -0.625) {};
		\node [style=gn] (53)  at (-0.375, 0.375) {};
		\node [style=rn] (54)  at (0.375, 0.375) {$\pi$};
		\node [style=gn] (55)  at (-0.875, -0.125) {};
		\node [style=none, font={\scriptsize}] (59)  at (0.375, -0.375) {$\mathrm{\Gamma}_\alpha(P)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (46) to (53);
		\draw [style=none] (46) to (53);
		\draw [style=none] (49.center) to (52.center);
		\draw [style=none] (50.center) to (51.center);
		\draw [style=none] (51.center) to (49.center);
		\draw [style=none] (52.center) to (50.center);
		\draw [style=none, bend right=45, looseness=1.25] (53) to (46);
		\draw [style=none] (54) to (47.center);
		\draw [style=none] (55) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/prod-of-control-scalars-proof-general/prod-of-control-scalars-proof-general_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.25, -0.375) {};
		\node [style=none] (2)  at (-1.25, -0.375) {};
		\node [style=none] (3)  at (-0.75, -0.625) {\footnotesize $\Lambda x$};
		\node [style=none] (4)  at (-0.25, -0.875) {};
		\node [style=gn] (5)  at (0.0, 0.375) {};
		\node [style=none] (6)  at (-1.25, -0.875) {};
		\node [style=none] (7)  at (-0.75, -0.125) {};
		\node [style=none] (8)  at (0.75, -0.625) {\footnotesize $\Lambda y$};
		\node [style=none] (9)  at (0.25, -0.375) {};
		\node [style=none] (10)  at (1.25, -0.875) {};
		\node [style=none] (11)  at (1.25, -0.375) {};
		\node [style=none] (12)  at (0.75, -0.125) {};
		\node [style=none] (13)  at (0.25, -0.875) {};
		\node [style=none] (21)  at (0.0, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (6.center);
		\draw [style=none] (2.center) to (7.center);
		\draw [style=none] (4.center) to (1.center);
		\draw [style=none] (5) to (21.center);
		\draw [style=none] (6.center) to (4.center);
		\draw [style=none, in=180, out=90, looseness=1.00] (7.center) to (5);
		\draw [style=none] (7.center) to (1.center);
		\draw [style=none] (9.center) to (13.center);
		\draw [style=none] (9.center) to (12.center);
		\draw [style=none] (10.center) to (11.center);
		\draw [style=none, in=0, out=90, looseness=1.00] (12.center) to (5);
		\draw [style=none] (12.center) to (11.center);
		\draw [style=none] (13.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/prod-of-control-scalars-proof-general/prod-of-control-scalars-proof-general_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (22)  at (1.75, -0.5) {};
		\node [style=none, anchor=west] (23)  at (1.75, 1.0) {\scriptsize $\otimes n_2$};
		\node [style=gn] (24)  at (-1.75, -1.0) {};
		\node [style=gn] (25)  at (0.0, 0.5) {};
		\node [style=none, anchor=west] (26)  at (-1.25, 1.0) {\scriptsize $\otimes n_1$};
		\node [style=gn] (27)  at (0.25, 0.0) {$\theta_2$};
		\node [style=none] (28)  at (-1.25, 0.75) {$)$};
		\node [style=gn] (29)  at (1.75, -1.0) {};
		\node [style=gn] (30)  at (-0.25, -1.0) {$\beta_1$};
		\node [style=gn] (31)  at (-0.75, 0.5) {$\gamma_1$};
		\node [style=none] (32)  at (-1.75, 0.75) {$($};
		\node [style=gn] (33)  at (-1.5, 0.75) {};
		\node [style=gn] (34)  at (-0.25, 0.0) {$\theta_1$};
		\node [style=gn] (35)  at (-0.75, -0.75) {-$\beta_1$};
		\node [style=rn] (36)  at (-0.25, -0.5) {};
		\node [style=gn] (37)  at (1.25, -1.0) {};
		\node [style=gn] (38)  at (0.25, -1.0) {$\beta_2$};
		\node [style=none] (39)  at (0.0, 1.0) {};
		\node [style=rn] (40)  at (0.25, -0.5) {};
		\node [style=rn] (41)  at (-1.75, -0.5) {};
		\node [style=none] (42)  at (1.75, 0.75) {$)$};
		\node [style=rn] (43)  at (-0.75, 0.0) {$\pi$};
		\node [style=none] (44)  at (1.25, 0.75) {$($};
		\node [style=rn] (45)  at (1.25, -0.5) {};
		\node [style=gn] (46)  at (0.75, 0.5) {$\gamma_2$};
		\node [style=gn] (47)  at (1.25, 0.25) {-$\gamma_2$};
		\node [style=gn] (48)  at (1.5, 0.75) {};
		\node [style=gn] (49)  at (-1.25, 0.25) {-$\gamma_1$};
		\node [style=rn] (50)  at (0.75, 0.0) {$\pi$};
		\node [style=gn] (51)  at (0.75, -0.75) {-$\beta_2$};
		\node [style=gn] (52)  at (-1.25, -1.0) {};
		\node [style=rn] (53)  at (-1.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (22) to (29);
		\draw (22) to (29);
		\draw [bend right=45, looseness=1.00] (24) to (41);
		\draw [style=none] (25) to (39.center);
		\draw [style=none] (25) to (27);
		\draw [bend left=45, looseness=1.00] (29) to (22);
		\draw (30) to (36);
		\draw (31) to (43);
		\draw [style=none] (34) to (25);
		\draw [style=none] (36) to (34);
		\draw (36) to (35);
		\draw [bend left=45, looseness=1.00] (37) to (45);
		\draw (38) to (40);
		\draw [style=none] (40) to (27);
		\draw (40) to (51);
		\draw [bend right=45, looseness=1.00] (41) to (24);
		\draw (41) to (24);
		\draw (43) to (49);
		\draw (43) to (34);
		\draw [bend left=45, looseness=1.00] (45) to (37);
		\draw (45) to (37);
		\draw (46) to (50);
		\draw (50) to (47);
		\draw (50) to (27);
		\draw [bend left=45, looseness=1.00] (52) to (53);
		\draw [bend left=45, looseness=1.00] (53) to (52);
		\draw (53) to (52);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/prod-of-control-scalars-proof-general/prod-of-control-scalars-proof-general_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, anchor=west] (55)  at (-1.375, 1.0) {\scriptsize $\otimes n_1{+}n_2$};
		\node [style=gn] (56)  at (0.375, 0.75) {};
		\node [style=gn] (57)  at (-1.375, 0.0) {-$\beta_2$};
		\node [style=rn] (58)  at (-0.875, -0.25) {};
		\node [style=gn] (59)  at (1.625, -1.0) {-$\gamma_1$};
		\node [style=gn] (60)  at (0.875, 0.75) {};
		\node [style=gn] (61)  at (-0.875, 0.25) {$\beta_2$};
		\node [style=rn] (62)  at (1.875, 1.25) {};
		\node [style=gn] (63)  at (1.625, 0.0) {-$\gamma_2$};
		\node [style=rn] (64)  at (0.375, 1.25) {};
		\node [style=gn] (65)  at (1.125, 0.25) {$\gamma_2$};
		\node [style=none] (66)  at (-1.875, 0.75) {$($};
		\node [style=none] (67)  at (-1.375, 0.75) {$)$};
		\node [style=gn] (68)  at (-0.875, -1.25) {$\beta_1$};
		\node [style=gn] (69)  at (-0.125, 0.25) {$\theta_1{+}\theta_2$};
		\node [style=gn] (70)  at (1.375, 0.75) {};
		\node [style=rn] (71)  at (0.875, 1.25) {};
		\node [style=gn] (72)  at (1.125, -1.25) {$\gamma_1$};
		\node [style=rn] (73)  at (1.125, -0.25) {};
		\node [style=gn] (74)  at (-1.375, -1.0) {-$\beta_1$};
		\node [style=rn] (75)  at (1.125, -0.75) {};
		\node [style=rn] (76)  at (1.375, 1.25) {};
		\node [style=none] (77)  at (-0.125, 1.25) {};
		\node [style=rn] (78)  at (-0.875, -0.75) {};
		\node [style=gn] (79)  at (1.875, 0.75) {};
		\node [style=gn] (80)  at (-1.625, 0.75) {};
		\node [style=gn] (81)  at (-0.375, -0.5) {};
		\node [style=rn] (82)  at (0.125, -0.5) {$\pi$};
		\node [style=gn] (83)  at (0.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (56) to (64);
		\draw (58) to (57);
		\draw [bend left=45, looseness=1.00] (60) to (71);
		\draw (61) to (58);
		\draw [bend left=45, looseness=1.00] (62) to (79);
		\draw (62) to (79);
		\draw [bend left=45, looseness=1.00] (64) to (56);
		\draw (64) to (56);
		\draw (65) to (73);
		\draw (68) to (78);
		\draw [style=none] (69) to (77.center);
		\draw [style=none] (69) to (82);
		\draw [bend right=45, looseness=1.00] (70) to (76);
		\draw [bend left=45, looseness=1.00] (71) to (60);
		\draw (71) to (60);
		\draw (72) to (75);
		\draw (73) to (63);
		\draw (75) to (59);
		\draw [bend right=45, looseness=1.00] (76) to (70);
		\draw (76) to (70);
		\draw (78) to (74);
		\draw [style=none] (78) to (81);
		\draw [bend left=45, looseness=1.00] (79) to (62);
		\draw [style=none] (81) to (58);
		\draw [style=none] (81) to (69);
		\draw [style=none] (82) to (83);
		\draw [style=none] (83) to (73);
		\draw [style=none] (83) to (75);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/prod-of-control-scalars-proof-general/prod-of-control-scalars-proof-general_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (84)  at (-0.125, -0.25) {};
		\node [style=gn] (85)  at (-0.125, -0.75) {-$\beta_3$};
		\node [style=none] (86)  at (-0.875, 0.5) {$)$};
		\node [style=rn] (87)  at (-0.125, 0.25) {};
		\node [style=gn] (88)  at (0.625, 0.25) {$\theta_1{+}\theta_2$};
		\node [style=rn] (89)  at (0.375, -0.5) {};
		\node [style=gn] (90)  at (-0.625, -0.25) {};
		\node [style=gn] (91)  at (-1.125, 0.5) {};
		\node [style=rn] (92)  at (-0.625, 0.25) {};
		\node [style=none] (93)  at (-1.375, 0.5) {$($};
		\node [style=none, anchor=west] (94)  at (-0.875, 0.75) {\scriptsize $\otimes n_1{+}n_2$};
		\node [style=none] (95)  at (0.625, 1.0) {};
		\node [style=gn] (96)  at (0.375, -1.0) {$\beta_3$};
		\node [style=gn] (98)  at (1.375, -0.75) {-$\gamma_3$};
		\node [style=gn] (99)  at (0.875, -1.0) {$\gamma_3$};
		\node [style=rn] (100)  at (0.875, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (84) to (87);
		\draw [bend left=45, looseness=1.00] (87) to (84);
		\draw (87) to (84);
		\draw [style=none] (88) to (95.center);
		\draw [style=none] (88) to (100);
		\draw (89) to (85);
		\draw [style=none] (89) to (88);
		\draw [bend left=45, looseness=1.00] (90) to (92);
		\draw [bend left=45, looseness=1.00] (92) to (90);
		\draw (92) to (90);
		\draw (96) to (89);
		\draw (99) to (100);
		\draw (100) to (98);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/prod-of-control-scalars-proof-general/prod-of-control-scalars-proof-general_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.0, -0.25) {\footnotesize $\Lambda (xy)$};
		\node [style=none] (15)  at (-0.5, -0.0) {};
		\node [style=none] (16)  at (0.5, -0.5) {};
		\node [style=none] (17)  at (0.5, -0.0) {};
		\node [style=none] (18)  at (0.0, 0.25) {};
		\node [style=none] (19)  at (-0.5, -0.5) {};
		\node [style=none] (20)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (15.center) to (19.center);
		\draw [style=none] (16.center) to (17.center);
		\draw [style=none] (17.center) to (18.center);
		\draw [style=none] (18.center) to (15.center);
		\draw [style=none] (18.center) to (20.center);
		\draw [style=none] (19.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/quasi-triangle-cycle-CZ-proof/quasi-triangle-cycle-CZ-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.5, -1.0) {};
		\node [style=gn] (1)  at (-1.0, -0.5) {};
		\node [style=gn] (2)  at (-1.0, 0.5) {};
		\node [style=gn] (3)  at (-0.5, 1.0) {};
		\node [style=gn] (4)  at (0.5, 1.0) {$\pi$};
		\node [style=gn] (5)  at (0.5, -1.0) {};
		\node [style=ug, rotate=45] (6)  at (-0.75, -0.75) {};
		\node [style=ug, rotate=0] (7)  at (-1.0, -0.0) {};
		\node [style=ug, rotate=-45] (8)  at (-0.75, 0.75) {};
		\node [style=none] (9)  at (-0.75, -1.5) {};
		\node [style=none] (10)  at (0.75, -1.5) {};
		\node [style=none] (11)  at (-1.5, -0.75) {};
		\node [style=none] (12)  at (-1.5, 0.75) {};
		\node [style=none] (13)  at (-0.75, 1.5) {};
		\node [style=none] (14)  at (0.75, 1.5) {};
		\node [style=none] (15)  at (-0.25, -1.0) {};
		\node [style=none] (16)  at (0.0, -1.0) {$~\cdots~$};
		\node [style=none] (17)  at (0.25, -1.0) {};
		\node [style=gn] (18)  at (1.0, -0.5) {};
		\node [style=ug, rotate=180] (19)  at (1.0, -0.0) {};
		\node [style=gn] (20)  at (1.0, 0.5) {};
		\node [style=ug, rotate=-135] (21)  at (0.75, 0.75) {};
		\node [style=ug, rotate=135] (22)  at (0.75, -0.75) {};
		\node [style=none] (23)  at (1.5, 0.75) {};
		\node [style=none] (24)  at (1.5, -0.75) {};
		\node [style={{H box}}] (25)  at (0.0, 1.0) {};
		\node [style=gn] (26)  at (0.0, 0.25) {};
		\node [style=rn] (27)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (9.center);
		\draw (1) to (11.center);
		\draw (1) to (0);
		\draw (2) to (12.center);
		\draw (2) to (1);
		\draw (3) to (2);
		\draw (4) to (3);
		\draw (4) to (20);
		\draw (5) to (10.center);
		\draw (13.center) to (3);
		\draw (14.center) to (4);
		\draw (15.center) to (0);
		\draw (17.center) to (5);
		\draw (18) to (5);
		\draw (18) to (24.center);
		\draw (20) to (18);
		\draw (23.center) to (20);
		\draw (26) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/quasi-triangle-cycle-CZ-proof/quasi-triangle-cycle-CZ-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (29)  at (-0.5, -1.0) {};
		\node [style={{H box}}] (30)  at (0.0, 1.0) {};
		\node [style=none] (31)  at (0.0, -1.0) {$~\cdots~$};
		\node [style=ug, rotate=45] (32)  at (-0.75, -0.75) {};
		\node [style=none] (33)  at (-1.5, 0.75) {};
		\node [style=ug, rotate=135] (34)  at (0.75, -0.75) {};
		\node [style=ug, rotate=-45] (35)  at (-0.75, 0.75) {};
		\node [style=gn] (36)  at (1.0, 0.5) {};
		\node [style=gn] (37)  at (0.5, 1.0) {$\pi$};
		\node [style=none] (38)  at (0.75, 1.5) {};
		\node [style=none] (39)  at (0.25, -1.0) {};
		\node [style=gn] (40)  at (-1.0, -0.5) {};
		\node [style=ug, rotate=0] (41)  at (-1.0, -0.0) {};
		\node [style=ug, rotate=180] (42)  at (1.0, -0.0) {};
		\node [style=none] (43)  at (0.75, -1.5) {};
		\node [style=none] (44)  at (-0.75, -1.5) {};
		\node [style=gn] (45)  at (-0.5, 1.0) {};
		\node [style=none] (46)  at (-0.75, 1.5) {};
		\node [style=ug, rotate=-135] (47)  at (0.75, 0.75) {};
		\node [style=gn] (48)  at (1.0, -0.5) {};
		\node [style=gn] (49)  at (0.5, -1.0) {};
		\node [style=none] (50)  at (1.5, 0.75) {};
		\node [style=gn] (51)  at (-1.0, 0.5) {};
		\node [style=none] (52)  at (-0.25, -1.0) {};
		\node [style=none] (53)  at (-1.5, -0.75) {};
		\node [style=none] (54)  at (1.5, -0.75) {};
		\node [style=ug, rotate=90] (56)  at (0.25, 0.5) {};
		\node [style=rn] (57)  at (0.0, -0.5) {};
		\node [style=gn] (58)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29) to (44.center);
		\draw (36) to (48);
		\draw (36) to (56);
		\draw (37) to (45);
		\draw (37) to (36);
		\draw (38.center) to (37);
		\draw (39.center) to (49);
		\draw (40) to (53.center);
		\draw (40) to (29);
		\draw (45) to (51);
		\draw (46.center) to (45);
		\draw (48) to (49);
		\draw (48) to (54.center);
		\draw (49) to (43.center);
		\draw (50.center) to (36);
		\draw (51) to (33.center);
		\draw (51) to (40);
		\draw (52.center) to (29);
		\draw [in=-75, out=165, looseness=1.25] (56) to (45);
		\draw (58) to (57);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/quasi-triangle-cycle-CZ-proof/quasi-triangle-cycle-CZ-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (59)  at (-0.75, -1.5) {};
		\node [style=gn] (60)  at (0.5, -1.0) {};
		\node [style=none] (61)  at (0.0, -1.0) {$~\cdots~$};
		\node [style=none] (62)  at (-1.5, -0.75) {};
		\node [style=none] (63)  at (0.75, 1.5) {};
		\node [style=none] (64)  at (0.25, -1.0) {};
		\node [style=gn] (65)  at (0.5, 1.0) {};
		\node [style=ug, rotate=0] (66)  at (-1.0, 0.0) {};
		\node [style=ug, rotate=45] (67)  at (-0.75, -0.75) {};
		\node [style=gn] (68)  at (-0.5, 1.0) {};
		\node [style=none] (69)  at (-0.25, -1.0) {};
		\node [style=ug, rotate=-45] (70)  at (-0.75, 0.75) {};
		\node [style=none] (71)  at (-0.75, 1.5) {};
		\node [style=gn] (72)  at (-0.5, -1.0) {};
		\node [style=ug, rotate=90] (73)  at (0.25, 0.5) {};
		\node [style=gn] (74)  at (-1.0, -0.5) {};
		\node [style=gn] (75)  at (1.0, 0.5) {};
		\node [style=ug, rotate=135] (76)  at (0.75, -0.75) {};
		\node [style=ug, rotate=180] (77)  at (1.0, 0.0) {};
		\node [style=gn] (78)  at (-1.0, 0.5) {};
		\node [style=none] (79)  at (-1.5, 0.75) {};
		\node [style=none] (80)  at (0.75, -1.5) {};
		\node [style=ug, rotate=-135] (81)  at (0.75, 0.75) {};
		\node [style=none] (82)  at (1.5, 0.75) {};
		\node [style=none] (83)  at (1.5, -0.75) {};
		\node [style=gn] (84)  at (1.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (60) to (80.center);
		\draw (63.center) to (65);
		\draw (64.center) to (60);
		\draw (65) to (75);
		\draw (68) to (78);
		\draw (69.center) to (72);
		\draw (71.center) to (68);
		\draw (72) to (59.center);
		\draw [in=-75, out=165, looseness=1.25] (73) to (68);
		\draw (74) to (62.center);
		\draw (74) to (72);
		\draw (75) to (84);
		\draw (75) to (73);
		\draw (78) to (79.center);
		\draw (78) to (74);
		\draw (82.center) to (75);
		\draw (84) to (60);
		\draw (84) to (83.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/quasi-triangle-cycle-CZ-proof/quasi-triangle-cycle-CZ-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (85)  at (-0.25, -1.0) {};
		\node [style=none] (86)  at (0.25, -1.0) {};
		\node [style=none] (87)  at (0.0, -1.0) {$~\cdots~$};
		\node [style=ug, rotate=180] (88)  at (1.0, 0.0) {};
		\node [style=none] (89)  at (1.5, -0.75) {};
		\node [style=none] (90)  at (1.5, 0.75) {};
		\node [style=none] (91)  at (-0.75, 1.5) {};
		\node [style=gn] (92)  at (-0.5, 1.0) {};
		\node [style=none] (93)  at (-0.75, -1.5) {};
		\node [style=gn] (94)  at (-1.0, -0.5) {};
		\node [style=none] (95)  at (-1.5, 0.75) {};
		\node [style=gn] (96)  at (0.5, -1.0) {};
		\node [style=ug, rotate=135] (97)  at (0.75, -0.75) {};
		\node [style=ug, rotate=-45] (98)  at (-0.75, 0.75) {};
		\node [style=none] (99)  at (-1.5, -0.75) {};
		\node [style=gn] (100)  at (1.0, 0.5) {};
		\node [style=gn] (101)  at (-0.5, -1.0) {};
		\node [style=ug, rotate=-135] (102)  at (0.75, 0.75) {};
		\node [style=none] (103)  at (0.75, 1.5) {};
		\node [style=none] (104)  at (0.75, -1.5) {};
		\node [style=gn] (105)  at (-1.0, 0.5) {};
		\node [style=gn] (106)  at (1.0, -0.5) {};
		\node [style=gn] (108)  at (0.5, 1.0) {};
		\node [style=ug, rotate=0] (109)  at (-1.0, 0.0) {};
		\node [style=ug, rotate=45] (110)  at (-0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (85.center) to (101);
		\draw (86.center) to (96);
		\draw (90.center) to (100);
		\draw (91.center) to (92);
		\draw (92) to (105);
		\draw (94) to (99.center);
		\draw (94) to (101);
		\draw (96) to (104.center);
		\draw (100) to (106);
		\draw (101) to (93.center);
		\draw (103.center) to (108);
		\draw (105) to (95.center);
		\draw (105) to (94);
		\draw (106) to (96);
		\draw (106) to (89.center);
		\draw (108) to (100);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sequential-composition-of-normal-forms/sequential-composition-of-normal-forms_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (0.25, -0.75) {};
		\node [style=none] (14)  at (-0.25, -1.25) {};
		\node [style=none] (16)  at (0.5, -0.75) {};
		\node [style=none] (18)  at (-0.25, -0.75) {};
		\node [style=none] (19)  at (-0.5, -0.25) {};
		\node [style=none] (20)  at (0.0, -1.0) {$~\cdots~$};
		\node [style=none] (21)  at (-0.5, -0.75) {};
		\node [style=none] (22)  at (0.25, -1.25) {};
		\node [style=none] (23)  at (0.5, -0.25) {};
		\node [style=none] (24)  at (0.0, -0.5) {$D_2$};
		\node [style=none] (27)  at (-0.25, 1.25) {};
		\node [style=none] (28)  at (-0.5, 0.25) {};
		\node [style=none] (29)  at (0.5, 0.25) {};
		\node [style=none] (30)  at (0.25, 0.75) {};
		\node [style=none] (31)  at (-0.25, 0.25) {};
		\node [style=none] (32)  at (0.25, -0.25) {};
		\node [style=none] (33)  at (0.0, 1.0) {$~\cdots~$};
		\node [style=none] (34)  at (-0.25, 0.75) {};
		\node [style=none] (35)  at (0.5, 0.75) {};
		\node [style=none] (36)  at (-0.5, 0.75) {};
		\node [style=none] (37)  at (0.25, 0.25) {};
		\node [style=none] (38)  at (0.0, -0.0) {$~\cdots~$};
		\node [style=none] (39)  at (-0.25, -0.25) {};
		\node [style=none] (40)  at (0.25, 1.25) {};
		\node [style=none] (41)  at (0.0, 0.5) {$D_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (18.center);
		\draw [style=none] (16.center) to (23.center);
		\draw [style=none] (19.center) to (21.center);
		\draw [style=none] (21.center) to (16.center);
		\draw [style=none] (22.center) to (13.center);
		\draw [style=none] (23.center) to (19.center);
		\draw [style=none] (27.center) to (34.center);
		\draw [style=none] (28.center) to (29.center);
		\draw [style=none] (29.center) to (35.center);
		\draw [style=none] (32.center) to (37.center);
		\draw [style=none] (35.center) to (36.center);
		\draw [style=none] (36.center) to (28.center);
		\draw [style=none] (39.center) to (31.center);
		\draw [style=none] (40.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sequential-composition-of-normal-forms/sequential-composition-of-normal-forms_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.5, -0.125) {};
		\node [style=rn] (1)  at (0.25, 0.875) {};
		\node [style=rn] (2)  at (-0.5, 0.875) {$\pi$};
		\node [style=none] (3)  at (0.5, -0.125) {};
		\node [style=gn] (4)  at (0.25, 1.375) {};
		\node [style=none] (5)  at (-0.5, 0.625) {};
		\node [style=none] (6)  at (0.5, 0.375) {};
		\node [style=none, yshift=0pt] (7)  at (-0.5, 0.125) {\footnotesize $\Lambda \interp{D_1}$};
		\node [style=none] (8)  at (-1.5, 0.375) {};
		\node [style=none] (9)  at (-1.25, -0.125) {};
		\node [style=none] (10)  at (-0.75, -0.125) {};
		\node [style=none] (11)  at (-1.75, 1.125) {};
		\node [style=none] (12)  at (-2.25, -0.125) {};
		\node [style=none] (15)  at (-2.25, 1.125) {};
		\node [style=none] (17)  at (-1.75, -0.125) {};
		\node [style=none] (26)  at (-2.0, 0.375) {$~\cdots~$};
		\node [style=none] (42)  at (2.25, -0.875) {};
		\node [style=none] (43)  at (-0.25, -0.625) {$~\cdots~$};
		\node [style=none] (44)  at (1.5, -0.875) {};
		\node [style=none] (45)  at (0.0, -0.125) {};
		\node [style=none] (46)  at (0.5, -0.875) {};
		\node [style=none] (47)  at (-0.5, -0.125) {};
		\node [style=none] (48)  at (1.25, -0.125) {};
		\node [style=none] (49)  at (1.75, -1.125) {$~\cdots~$};
		\node [style=rn] (50)  at (1.25, 0.125) {$\pi$};
		\node [style=none] (51)  at (0.25, -0.375) {};
		\node [style=none] (52)  at (1.0, -0.875) {};
		\node [style=none] (53)  at (1.5, -1.375) {};
		\node [style=none] (54)  at (0.0, -0.875) {};
		\node [style=rn] (55)  at (2.0, 0.125) {};
		\node [style=none] (56)  at (-0.5, -0.875) {};
		\node [style=none] (57)  at (2.25, -0.375) {};
		\node [style=none, yshift=0pt] (58)  at (1.25, -0.625) {\footnotesize $\Lambda \interp{D_2}$};
		\node [style=none] (59)  at (0.25, -0.875) {};
		\node [style=gn] (60)  at (2.0, 0.625) {};
		\node [style=none] (61)  at (2.0, -1.375) {};
		\node [style=none] (62)  at (2.0, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (3.center);
		\draw [style=none, bend right=45, looseness=1.25] (1) to (4);
		\draw [style=none] (1) to (4);
		\draw [style=none] (2) to (5.center);
		\draw [style=none] (3.center) to (6.center);
		\draw [style=none, bend right=45, looseness=1.25] (4) to (1);
		\draw [style=none] (5.center) to (8.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (8.center) to (0.center);
		\draw [style=none, bend left=90, looseness=1.25] (9.center) to (12.center);
		\draw [style=none, bend left=90, looseness=1.25] (10.center) to (17.center);
		\draw [style=none] (11.center) to (17.center);
		\draw [style=none] (15.center) to (12.center);
		\draw [style=none] (42.center) to (57.center);
		\draw [style=none] (44.center) to (53.center);
		\draw [style=none] (45.center) to (54.center);
		\draw [style=none, bend left=90, looseness=1.25] (46.center) to (56.center);
		\draw [style=none] (47.center) to (56.center);
		\draw [style=none] (48.center) to (51.center);
		\draw [style=none] (50) to (48.center);
		\draw [style=none] (51.center) to (59.center);
		\draw [style=none, bend left=90, looseness=1.25] (52.center) to (54.center);
		\draw [style=none, bend right=45, looseness=1.25] (55) to (60);
		\draw [style=none] (55) to (60);
		\draw [style=none] (57.center) to (48.center);
		\draw [style=none] (59.center) to (42.center);
		\draw [style=none, bend right=45, looseness=1.25] (60) to (55);
		\draw [style=none] (62.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sequential-composition-of-normal-forms/sequential-composition-of-normal-forms_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (63)  at (0.5, 0.0) {};
		\node [style=none] (64)  at (-2.0, 0.75) {};
		\node [style=none] (65)  at (2.25, -0.5) {};
		\node [style=none] (66)  at (2.25, -1.0) {};
		\node [style=none] (67)  at (0.25, 0.0) {};
		\node [style=none] (68)  at (0.5, -0.5) {};
		\node [style=none] (69)  at (-1.75, 0.0) {};
		\node [style=none] (70)  at (1.75, -0.5) {};
		\node [style=none] (71)  at (-1.0, -0.5) {};
		\node [style=none] (72)  at (2.5, -0.5) {};
		\node [style=none] (73)  at (-1.75, -0.5) {};
		\node [style=none] (74)  at (1.5, 0.25) {};
		\node [style=none] (75)  at (-2.0, -0.5) {};
		\node [style=none] (76)  at (1.25, -0.5) {};
		\node [style=none] (77)  at (0.25, -0.5) {};
		\node [style=none] (78)  at (0.75, -0.5) {};
		\node [style=none] (79)  at (-0.25, -0.5) {};
		\node [style=none] (80)  at (-0.75, 0.25) {};
		\node [style=none] (81)  at (-2.25, 0.0) {$~\cdots~$};
		\node [style=none, yshift=0pt] (82)  at (1.5, -0.25) {\footnotesize $\Lambda \interp{D_2}$};
		\node [style=none] (83)  at (-1.5, -0.5) {};
		\node [style=none] (84)  at (-0.75, -0.5) {};
		\node [style=none] (85)  at (-2.5, 0.75) {};
		\node [style=none] (86)  at (-0.5, -0.75) {$~\cdots~$};
		\node [style=none] (87)  at (1.75, -1.0) {};
		\node [style=none] (89)  at (-2.5, -0.5) {};
		\node [style=none] (90)  at (2.5, 0.0) {};
		\node [style=none] (91)  at (2.0, -0.75) {$~\cdots~$};
		\node [style=none, yshift=0pt] (92)  at (-0.75, -0.25) {\footnotesize $\Lambda \interp{D_1}$};
		\node [style=rn] (93)  at (2.0, 0.5) {};
		\node [style=rn] (94)  at (0.25, 1.0) {$\pi$};
		\node [style=gn] (95)  at (2.0, 1.0) {};
		\node [style=gn] (96)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (63.center) to (68.center);
		\draw [style=none] (64.center) to (75.center);
		\draw [style=none] (65.center) to (66.center);
		\draw [style=none] (67.center) to (80.center);
		\draw [style=none] (68.center) to (72.center);
		\draw [style=none] (69.center) to (73.center);
		\draw [style=none] (70.center) to (87.center);
		\draw [style=none, bend left=90, looseness=1.25] (71.center) to (75.center);
		\draw [style=none] (72.center) to (90.center);
		\draw [style=none] (73.center) to (77.center);
		\draw [style=none] (74.center) to (63.center);
		\draw [style=none, bend left=90, looseness=1.25] (76.center) to (79.center);
		\draw [style=none] (77.center) to (67.center);
		\draw [style=none, bend left=90, looseness=1.25] (78.center) to (84.center);
		\draw [style=none] (80.center) to (69.center);
		\draw [style=none, bend left=90, looseness=1.25] (83.center) to (89.center);
		\draw [style=none] (85.center) to (89.center);
		\draw [style=none] (90.center) to (74.center);
		\draw [style=none, bend right=45, looseness=1.25] (93) to (95);
		\draw [style=none] (93) to (95);
		\draw [style=none] (94) to (96);
		\draw [style=none, bend right=45, looseness=1.25] (95) to (93);
		\draw [style=none] (96) to (80.center);
		\draw [style=none] (96) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sequential-composition-of-normal-forms/sequential-composition-of-normal-forms_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (97)  at (-1.5, 0.125) {$~\cdots~$};
		\node [style=none] (98)  at (-0.5, -0.375) {};
		\node [style=none] (99)  at (1.5, -0.875) {};
		\node [style=none] (100)  at (-1.25, -0.375) {};
		\node [style=none] (101)  at (1.5, 0.125) {};
		\node [style=gn] (102)  at (1.75, 0.625) {};
		\node [style=none] (103)  at (1.5, -0.375) {};
		\node [style=none] (104)  at (1.0, -0.875) {};
		\node [style=none] (105)  at (1.25, -0.375) {};
		\node [style=none] (106)  at (-1.0, 0.125) {};
		\node [style=none] (107)  at (-1.25, 0.875) {};
		\node [style=none] (108)  at (-1.0, -0.375) {};
		\node [style=none] (110)  at (-0.75, -0.375) {};
		\node [style=none] (111)  at (0.25, 0.375) {};
		\node [style=rn] (112)  at (0.25, 0.625) {$\pi$};
		\node [style=none] (113)  at (0.75, -0.375) {};
		\node [style=none] (114)  at (0.0, -0.375) {};
		\node [style=none] (115)  at (-1.75, -0.375) {};
		\node [style=none, yshift=0pt] (116)  at (0.25, -0.125) {\footnotesize $\Lambda \ket{\psi}$};
		\node [style=none] (117)  at (-0.25, -0.375) {};
		\node [style=none] (118)  at (0.5, -0.375) {};
		\node [style=none] (119)  at (1.0, -0.375) {};
		\node [style=none] (120)  at (-1.75, 0.875) {};
		\node [style=rn] (121)  at (1.75, 0.125) {};
		\node [style=none] (122)  at (1.25, -0.875) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=90, looseness=1.50] (98.center) to (100.center);
		\draw [style=none] (101.center) to (111.center);
		\draw [style=none, bend right=45, looseness=1.25] (102) to (121);
		\draw [style=none] (103.center) to (101.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (105.center) to (99.center);
		\draw [style=none] (106.center) to (108.center);
		\draw [style=none] (107.center) to (100.center);
		\draw [style=none] (108.center) to (103.center);
		\draw [style=none, bend left=90, looseness=1.25] (110.center) to (115.center);
		\draw [style=none] (111.center) to (106.center);
		\draw [style=none] (111.center) to (112);
		\draw [style=none, bend left=90, looseness=1.25] (113.center) to (114.center);
		\draw [style=none, bend left=90, looseness=1.25] (118.center) to (117.center);
		\draw [style=none] (119.center) to (104.center);
		\draw [style=none] (120.center) to (115.center);
		\draw [style=none, bend right=45, looseness=1.25] (121) to (102);
		\draw [style=none] (121) to (102);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sequential-composition-of-normal-forms/sequential-composition-of-normal-forms_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (123)  at (1.25, 0.625) {};
		\node [style=none] (124)  at (-1.0, 0.125) {$~\cdots~$};
		\node [style=rn] (125)  at (0.25, 0.625) {$\pi$};
		\node [style=none] (126)  at (-0.5, 0.125) {};
		\node [style=none] (127)  at (1.0, -0.375) {};
		\node [style=none] (128)  at (-0.75, -0.375) {};
		\node [style=none] (129)  at (-1.25, 0.875) {};
		\node [style=none] (130)  at (-0.5, -0.375) {};
		\node [style=none] (131)  at (1.0, 0.125) {};
		\node [style=none] (132)  at (1.0, -0.875) {};
		\node [style=none] (133)  at (0.0, -0.375) {};
		\node [style=none] (135)  at (0.75, -0.875) {$~\cdots~$};
		\node [style=none] (136)  at (0.5, -0.375) {};
		\node [style=none] (137)  at (0.5, -0.875) {};
		\node [style=none, yshift=0pt] (138)  at (0.25, -0.125) {\footnotesize $\Lambda \ket{\psi'}$};
		\node [style=none] (139)  at (0.25, 0.375) {};
		\node [style=none] (140)  at (-0.75, 0.875) {};
		\node [style=rn] (141)  at (1.25, 0.125) {};
		\node [style=none] (142)  at (0.75, -0.375) {};
		\node [style=none] (143)  at (-0.25, -0.375) {};
		\node [style=none] (144)  at (-1.25, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (123) to (141);
		\draw [style=none] (126.center) to (130.center);
		\draw [style=none] (127.center) to (131.center);
		\draw [style=none] (129.center) to (144.center);
		\draw [style=none] (130.center) to (127.center);
		\draw [style=none] (131.center) to (139.center);
		\draw [style=none, bend left=90, looseness=1.50] (133.center) to (128.center);
		\draw [style=none] (136.center) to (137.center);
		\draw [style=none] (139.center) to (126.center);
		\draw [style=none] (139.center) to (125);
		\draw [style=none] (140.center) to (128.center);
		\draw [style=none, bend right=45, looseness=1.25] (141) to (123);
		\draw [style=none] (141) to (123);
		\draw [style=none, in=90, out=-90, looseness=1.00] (142.center) to (132.center);
		\draw [style=none, bend left=90, looseness=1.25] (143.center) to (144.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-scalars-0/sum-of-control-scalars-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (0.125, -0.25) {\footnotesize $\Lambda (x{+}y)$};
		\node [style=none] (16)  at (-0.625, 0.0) {};
		\node [style=none] (17)  at (0.875, -0.5) {};
		\node [style=none] (18)  at (0.875, 0.0) {};
		\node [style=none] (19)  at (-0.625, -0.5) {};
		\node [style=none] (22)  at (0.125, 0.25) {};
		\node [style=gn] (25)  at (-0.875, 0.5) {};
		\node [style=rn] (26)  at (0.125, 0.5) {};
		\node [style=rn] (27)  at (-0.875, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16.center) to (19.center);
		\draw [style=none] (17.center) to (18.center);
		\draw [style=none] (18.center) to (22.center);
		\draw [style=none] (19.center) to (17.center);
		\draw [style=none] (22.center) to (16.center);
		\draw [style=none] (22.center) to (26);
		\draw [style=none, bend right=45, looseness=1.25] (25) to (27);
		\draw [style=none, bend right=45, looseness=1.25] (27) to (25);
		\draw [style=none] (27) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-scalars-0/sum-of-control-scalars-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.125, -0.875) {};
		\node [style=rn] (2)  at (0.375, -0.125) {};
		\node [style=ug, rotate=-26.56] (3)  at (-0.125, 0.375) {};
		\node [style=none] (4)  at (-1.125, -0.875) {};
		\node [style=none] (5)  at (-0.625, -1.125) {\footnotesize $\Lambda x$};
		\node [style=none] (6)  at (-0.125, -1.375) {};
		\node [style=gn] (7)  at (-0.375, -0.125) {};
		\node [style=none] (8)  at (-1.125, -1.375) {};
		\node [style=gn] (9)  at (0.125, 0.875) {};
		\node [style=none] (10)  at (-0.625, -0.625) {};
		\node [style=none] (11)  at (0.625, -1.125) {\footnotesize $\Lambda y$};
		\node [style=none] (12)  at (1.125, -1.375) {};
		\node [style=none] (13)  at (1.125, -0.875) {};
		\node [style=none] (14)  at (0.625, -0.625) {};
		\node [style=none] (20)  at (0.125, -0.875) {};
		\node [style=none] (21)  at (0.125, -1.375) {};
		\node [style=gn] (23)  at (-0.625, 0.875) {};
		\node [style=rn] (24)  at (-0.625, 0.375) {};
		\node [style=rn] (28)  at (0.125, 1.375) {};
		\node [style=gn] (29)  at (0.875, 1.375) {};
		\node [style=rn] (30)  at (0.875, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4.center) to (8.center);
		\draw [style=none] (4.center) to (10.center);
		\draw [style=none] (6.center) to (1.center);
		\draw [style=none] (7) to (9);
		\draw [style=none] (7) to (2);
		\draw [style=none] (8.center) to (6.center);
		\draw [style=none] (9) to (2);
		\draw [style=none, in=-135, out=90, looseness=1.00] (10.center) to (7);
		\draw [style=none] (10.center) to (1.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (14.center) to (2);
		\draw [style=none] (14.center) to (13.center);
		\draw [style=none] (20.center) to (21.center);
		\draw [style=none] (20.center) to (14.center);
		\draw [style=none] (21.center) to (12.center);
		\draw [style=none] (23) to (24);
		\draw [style=none] (28) to (9);
		\draw [style=none, bend right=45, looseness=1.25] (29) to (30);
		\draw [style=none, bend right=45, looseness=1.25] (30) to (29);
		\draw [style=none] (30) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-scalars-0/sum-of-control-scalars-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-1.125, -1.375) {};
		\node [style=none] (32)  at (0.625, -0.625) {};
		\node [style=rn] (33)  at (0.375, -0.125) {};
		\node [style=none] (34)  at (0.625, -1.125) {\footnotesize $\Lambda y$};
		\node [style=rn] (35)  at (0.375, 0.375) {};
		\node [style=gn] (36)  at (-0.375, -0.125) {};
		\node [style=none] (37)  at (-0.625, -0.625) {};
		\node [style=none] (38)  at (0.125, -1.375) {};
		\node [style=gn] (39)  at (0.625, 1.375) {};
		\node [style=rn] (40)  at (0.625, 0.875) {};
		\node [style=none] (41)  at (1.125, -0.875) {};
		\node [style=none] (42)  at (-0.125, -1.375) {};
		\node [style=none] (43)  at (0.125, -0.875) {};
		\node [style=none] (45)  at (-1.125, -0.875) {};
		\node [style=none] (46)  at (1.125, -1.375) {};
		\node [style=none] (47)  at (-0.125, -0.875) {};
		\node [style=none] (48)  at (-0.625, -1.125) {\footnotesize $\Lambda x$};
		\node [style=rn] (49)  at (-0.375, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (31.center) to (42.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (32.center) to (33);
		\draw [style=none] (32.center) to (41.center);
		\draw [style=none] (33) to (35);
		\draw [style=none] (36) to (33);
		\draw [style=none] (36) to (49);
		\draw [style=none, in=-135, out=90, looseness=1.00] (37.center) to (36);
		\draw [style=none] (37.center) to (47.center);
		\draw [style=none] (38.center) to (46.center);
		\draw [style=none, bend right=45, looseness=1.25] (39) to (40);
		\draw [style=none, bend right=45, looseness=1.25] (40) to (39);
		\draw [style=none] (40) to (39);
		\draw [style=none] (42.center) to (47.center);
		\draw [style=none] (43.center) to (38.center);
		\draw [style=none] (43.center) to (32.center);
		\draw [style=none] (45.center) to (31.center);
		\draw [style=none] (45.center) to (37.center);
		\draw [style=none] (46.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-scalars-0/sum-of-control-scalars-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50)  at (0.375, -0.5) {};
		\node [style=none] (51)  at (-1.125, -0.5) {};
		\node [style=none] (52)  at (-0.625, -0.25) {\footnotesize $\Lambda x$};
		\node [style=none] (54)  at (1.375, -0.5) {};
		\node [style=none] (55)  at (-1.125, 0.0) {};
		\node [style=none] (56)  at (0.875, -0.25) {\footnotesize $\Lambda y$};
		\node [style=none] (57)  at (0.375, 0.0) {};
		\node [style=rn] (58)  at (0.125, 0.0) {};
		\node [style=rn] (59)  at (0.875, 0.5) {};
		\node [style=gn] (60)  at (0.125, 0.5) {};
		\node [style=none] (61)  at (0.875, 0.25) {};
		\node [style=none] (62)  at (-0.625, 0.25) {};
		\node [style=none] (63)  at (1.375, 0.0) {};
		\node [style=none] (64)  at (-0.125, -0.5) {};
		\node [style=rn] (65)  at (-0.625, 0.5) {};
		\node [style=none] (66)  at (-0.125, 0.0) {};
		\node [style=rn] (67)  at (-1.375, 0.0) {};
		\node [style=gn] (68)  at (-1.375, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (50.center) to (54.center);
		\draw [style=none] (51.center) to (64.center);
		\draw [style=none] (54.center) to (63.center);
		\draw [style=none] (55.center) to (51.center);
		\draw [style=none] (55.center) to (62.center);
		\draw [style=none] (57.center) to (50.center);
		\draw [style=none] (57.center) to (61.center);
		\draw [style=none, bend right=45, looseness=1.25] (58) to (60);
		\draw [style=none] (58) to (60);
		\draw [style=none, bend right=45, looseness=1.25] (60) to (58);
		\draw [style=none] (61.center) to (63.center);
		\draw [style=none] (61.center) to (59);
		\draw [style=none] (62.center) to (66.center);
		\draw [style=none] (62.center) to (65);
		\draw [style=none] (64.center) to (66.center);
		\draw [style=none, bend right=45, looseness=1.25] (67) to (68);
		\draw [style=none] (67) to (68);
		\draw [style=none, bend right=45, looseness=1.25] (68) to (67);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-scalars-0/sum-of-control-scalars-0_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (70)  at (-0.25, 0.25) {};
		\node [style=none] (71)  at (0.25, -0.25) {};
		\node [style=none] (72)  at (-0.25, -0.25) {};
		\node [style=none] (73)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (70.center) to (72.center);
		\draw [style=dashed] (71.center) to (73.center);
		\draw [style=dashed] (72.center) to (71.center);
		\draw [style=dashed] (73.center) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux-0/sum-of-control-x-aux-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, anchor=south west, xshift=-3pt] (0)  at (0.25, 0.25) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{x}$};
		\node [style=none] (1)  at (0.0, 1.5) {};
		\node [style=gn] (2)  at (0.0, -0.0) {};
		\node [style=gn] (3)  at (0.0, 1.0) {};
		\node [style=none] (4)  at (0.0, -1.5) {};
		\node [style=uglabel] (5)  at (0.25, 1.0) {$r\pi{+}k\omega$};
		\node [style=ug, rotate=0] (6)  at (0.0, -0.5) {};
		\node [style=none, anchor=south east, xshift=3pt] (7)  at (-0.25, 0.25) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=none, xshift=3pt, anchor=south east] (8)  at (-0.25, -0.75) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=ug, rotate=0] (9)  at (0.0, 0.5) {};
		\node [style=none, xshift=-3pt, anchor=south west] (10)  at (0.25, -0.75) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{y}$};
		\node [style=gn] (11)  at (0.0, -1.0) {};
		\node [style=uglabel] (12)  at (0.25, -1.0) {$r\pi{-}k\omega$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux-0/sum-of-control-x-aux-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, xshift=-3pt, anchor=south west] (14)  at (0.25, -0.25) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{x{+}y}$};
		\node [style=gn] (15)  at (0.0, 0.5) {};
		\node [style=uglabel] (16)  at (0.25, -0.5) {$r\pi{-}k\omega$};
		\node [style=gn] (17)  at (0.0, -0.5) {};
		\node [style=none] (18)  at (0.0, -1.0) {};
		\node [style=ug, rotate=0] (19)  at (0.0, 0.0) {};
		\node [style=none, xshift=3pt, anchor=south east] (20)  at (-0.25, -0.25) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=none] (21)  at (0.0, 1.0) {};
		\node [style=uglabel] (22)  at (0.25, 0.5) {$r\pi{+}k\omega$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux-1/sum-of-control-x-aux-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, anchor=south west, xshift=-3pt] (0)  at (0.25, 0.25) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{x}$};
		\node [style=none] (1)  at (0.0, 1.5) {};
		\node [style=gn] (2)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (3)  at (0.0, 1.0) {};
		\node [style=none] (4)  at (0.0, -1.5) {};
		\node [style=uglabel] (5)  at (0.25, 1.0) {$r\pi{+}k\omega$};
		\node [style=ug, rotate=0] (6)  at (0.0, -0.5) {};
		\node [style=none, anchor=south east, xshift=3pt] (7)  at (-0.25, 0.25) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=none, xshift=3pt, anchor=south east] (8)  at (-0.25, -0.75) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=ug, rotate=0] (9)  at (0.0, 0.5) {};
		\node [style=none, xshift=-3pt, anchor=south west] (10)  at (0.25, -0.75) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{y}$};
		\node [style=gn] (11)  at (0.0, -1.0) {};
		\node [style=uglabel] (12)  at (0.25, -1.0) {$s\pi{-}k\omega$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux-1/sum-of-control-x-aux-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, xshift=-3pt, anchor=south west] (14)  at (0.25, 0.5) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{x}$};
		\node [style=ug, rotate=0] (15)  at (0.0, -0.25) {};
		\node [style=gn] (16)  at (0.0, 0.25) {$\pi$};
		\node [style=none, anchor=south west, xshift=-3pt] (17)  at (0.25, -1.0) {$\left.\vphantom{\rule{1pt}{2.5em}}\right)^{y}$};
		\node [style=gn] (18)  at (0.0, 1.25) {};
		\node [style=none, anchor=south east, xshift=3pt] (19)  at (-0.25, -1.0) {$\left(\vphantom{\rule{1pt}{2.5em}}\right.$};
		\node [style=uglabel] (20)  at (0.25, -1.25) {$r\pi{-}k\omega$};
		\node [style=gn] (21)  at (0.0, -1.25) {};
		\node [style=none] (22)  at (0.0, -1.75) {};
		\node [style=ug, rotate=0] (23)  at (0.0, 0.75) {};
		\node [style=none, xshift=3pt, anchor=south east] (24)  at (-0.25, 0.5) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=none] (25)  at (0.0, 1.75) {};
		\node [style=uglabel] (26)  at (0.25, 1.25) {$r\pi{+}k\omega$};
		\node [style=gn] (27)  at (0.0, -0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (22.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux-1/sum-of-control-x-aux-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, anchor=south east, xshift=3pt] (28)  at (-0.25, -0.25) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=none] (30)  at (0.0, -1.0) {};
		\node [style=gn] (31)  at (0.0, 0.5) {};
		\node [style=none, anchor=south west, xshift=-3pt] (32)  at (0.25, -0.25) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{x{-}y}$};
		\node [style=ug, rotate=0] (33)  at (0.0, 0.0) {};
		\node [style=none] (34)  at (0.0, 1.0) {};
		\node [style=uglabel] (35)  at (0.25, 0.5) {$r\pi{+}k\omega$};
		\node [style=gn] (36)  at (0.0, -0.5) {};
		\node [style=uglabel] (37)  at (0.25, -0.5) {$r\pi{-}k\omega$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (30.center) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux/sum-of-control-x-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=-26.56] (0)  at (-0.25, 0.875) {};
		\node [style=ug, rotate=0] (1)  at (1.0, -0.875) {};
		\node [style=none, anchor=south west, xshift=-3pt] (2)  at (1.25, -1.125) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{y}$};
		\node [style=uglabel] (3)  at (1.25, -1.375) {$s\pi{-}k\omega$};
		\node [style=none, xshift=3pt, anchor=south east] (4)  at (-1.25, -1.125) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=rn] (5)  at (0.5, 0.375) {};
		\node [style=none] (6)  at (0.0, 1.875) {};
		\node [style=gn] (7)  at (0.0, 1.375) {};
		\node [style=gn] (8)  at (1.0, -0.375) {};
		\node [style=uglabel] (9)  at (-0.75, -1.375) {$r\pi{-}k\omega$};
		\node [style=uglabel] (10)  at (-0.75, -0.375) {$r\pi{+}k\omega$};
		\node [style=gn] (11)  at (-0.5, 0.375) {};
		\node [style=uglabel] (12)  at (1.25, -0.375) {$s\pi{+}k\omega$};
		\node [style=gn] (13)  at (1.0, -1.375) {};
		\node [style=none, anchor=south east, xshift=3pt] (14)  at (0.75, -1.125) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=none, xshift=-3pt, anchor=south west] (15)  at (-0.75, -1.125) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{x}$};
		\node [style=gn] (16)  at (-1.0, -1.375) {};
		\node [style=ug, rotate=0] (17)  at (-1.0, -0.875) {};
		\node [style=gn] (18)  at (-1.0, -0.375) {};
		\node [style=none] (20)  at (-1.0, -1.875) {};
		\node [style=none] (21)  at (1.0, -1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (8);
		\draw [style=none] (7) to (6.center);
		\draw [style=none] (7) to (5);
		\draw [style=none] (8) to (21.center);
		\draw [style=none] (11) to (7);
		\draw [style=none] (11) to (5);
		\draw [style=none] (18) to (11);
		\draw [style=none] (18) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux/sum-of-control-x-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (22)  at (1.0, -0.875) {$(s{-}r)\pi$};
		\node [style=gn] (23)  at (0.75, -0.875) {};
		\node [style=none, xshift=-3pt, anchor=south west] (24)  at (1.0, -1.625) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{y}$};
		\node [style=gn] (25)  at (-0.75, -0.125) {};
		\node [style=uglabel] (26)  at (1.0, -1.875) {$s\pi{-}k\omega$};
		\node [style=none] (27)  at (-0.25, 2.375) {};
		\node [style=none] (28)  at (-1.0, -2.375) {};
		\node [style=ug, rotate=0] (29)  at (0.75, -1.375) {};
		\node [style=gn] (30)  at (-1.0, -0.875) {};
		\node [style=none] (31)  at (0.75, -2.375) {};
		\node [style=uglabel] (32)  at (-0.75, -0.875) {$r\pi{-}k\omega$};
		\node [style=ug, rotate=-26.56] (33)  at (-0.5, 0.375) {};
		\node [style=none, xshift=3pt, anchor=south east] (34)  at (0.5, -1.625) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=gn] (35)  at (-0.25, 0.875) {};
		\node [style=rn] (36)  at (0.25, -0.125) {};
		\node [style=gn] (37)  at (0.75, -1.875) {};
		\node [style=gn] (38)  at (-0.25, 1.875) {};
		\node [style=none, xshift=-3pt, anchor=south west] (39)  at (0.0, 1.125) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{x}$};
		\node [style=none, xshift=3pt, anchor=south east] (40)  at (-0.5, 1.125) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=ug, rotate=0] (41)  at (-0.25, 1.375) {};
		\node [style=uglabel] (42)  at (0.0, 1.875) {$r\pi{+}k\omega$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23) to (31.center);
		\draw [style=none] (25) to (35);
		\draw [style=none] (25) to (36);
		\draw [style=none] (25) to (30);
		\draw [style=none] (30) to (28.center);
		\draw [style=none] (35) to (27.center);
		\draw [style=none] (35) to (36);
		\draw [style=none] (36) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux/sum-of-control-x-aux_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (43)  at (0.375, -1.25) {};
		\node [style=gn] (44)  at (-0.125, 1.75) {};
		\node [style=none] (45)  at (0.625, -2.25) {};
		\node [style=gn] (46)  at (-0.625, -1.25) {};
		\node [style=gn] (47)  at (0.625, -1.75) {};
		\node [style=none, anchor=south west, xshift=-3pt] (48)  at (0.125, 1.0) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{x}$};
		\node [style=none, anchor=south east, xshift=3pt] (49)  at (-0.375, 1.0) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=gn] (50)  at (-0.875, -1.75) {};
		\node [style=uglabel] (51)  at (0.125, 1.75) {$r\pi{+}k\omega$};
		\node [style=ug, rotate=0] (52)  at (-0.125, 1.25) {};
		\node [style=none] (53)  at (-0.125, 2.25) {};
		\node [style=uglabel] (54)  at (-0.625, -1.75) {$s\pi{-}k\omega$};
		\node [style=uglabel] (55)  at (0.875, -1.75) {$s\pi{-}k\omega$};
		\node [style=none] (56)  at (-0.875, -2.25) {};
		\node [style=ug, rotate=-26.56] (57)  at (-0.375, -0.75) {};
		\node [style=gn] (58)  at (-0.125, -0.25) {};
		\node [style=gn] (60)  at (-0.125, 0.75) {};
		\node [style=uglabel] (61)  at (0.125, 0.75) {$(s{-}r)\pi$};
		\node [style=none, xshift=-3pt, anchor=south west] (62)  at (0.125, -0.0) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{y}$};
		\node [style=none, xshift=3pt, anchor=south east] (63)  at (-0.375, -0.0) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=ug, rotate=0] (64)  at (-0.125, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (43) to (47);
		\draw [style=none] (46) to (58);
		\draw [style=none] (46) to (43);
		\draw [style=none] (46) to (50);
		\draw [style=none] (47) to (45.center);
		\draw [style=none] (50) to (56.center);
		\draw [style=none] (58) to (53.center);
		\draw [style=none] (58) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux/sum-of-control-x-aux_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (65)  at (0.5, -2.25) {};
		\node [style=none, xshift=-3pt, anchor=south west] (66)  at (0.25, 1.0) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{x}$};
		\node [style=none] (67)  at (0.0, 2.25) {};
		\node [style=gn] (68)  at (0.0, 0.75) {};
		\node [style=uglabel] (69)  at (0.25, 0.75) {$(s{-}r)\pi$};
		\node [style=rn] (70)  at (0.5, -1.75) {};
		\node [style=gn] (71)  at (0.0, 1.75) {};
		\node [style=none] (72)  at (-0.5, -2.25) {};
		\node [style=uglabel] (73)  at (0.25, 1.75) {$r\pi{+}k\omega$};
		\node [style=ug, rotate=0] (74)  at (0.0, 0.25) {};
		\node [style=gn] (75)  at (-0.5, -1.75) {};
		\node [style=none, xshift=3pt, anchor=south east] (76)  at (-0.25, 1.0) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=gn] (77)  at (0.0, -0.75) {};
		\node [style=none, anchor=south east, xshift=3pt] (78)  at (-0.25, -0.0) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=ug, rotate=-26.56] (79)  at (-0.25, -1.25) {};
		\node [style=ug, rotate=0] (81)  at (0.0, 1.25) {};
		\node [style=none, anchor=south west, xshift=-3pt] (82)  at (0.25, -0.0) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{y}$};
		\node [style=gn] (83)  at (0.0, -0.25) {};
		\node [style=uglabel] (84)  at (0.25, -0.25) {$s\pi{-}k\omega$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (65.center) to (70);
		\draw [style=none] (72.center) to (75);
		\draw [style=none] (75) to (77);
		\draw [style=none] (75) to (70);
		\draw [style=none] (77) to (67.center);
		\draw [style=none] (77) to (70);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-of-control-x-aux/sum-of-control-x-aux_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (85)  at (0.0, 1.25) {};
		\node [style=none, xshift=3pt, anchor=south east] (86)  at (-0.25, 0.5) {$\left(\vphantom{\rule{1pt}{0.9em}}\right.$};
		\node [style=none] (87)  at (0.0, 1.75) {};
		\node [style=gn] (88)  at (0.0, 0.25) {};
		\node [style=none, xshift=-3pt, anchor=south west] (89)  at (0.25, 0.5) {$\left.\vphantom{\rule{1pt}{0.9em}}\right)^{z}$};
		\node [style=ug, rotate=-26.56] (90)  at (-0.25, -0.75) {};
		\node [style=gn] (91)  at (-0.5, -1.25) {};
		\node [style=ug, rotate=0] (92)  at (0.0, 0.75) {};
		\node [style=none] (93)  at (0.5, -1.75) {};
		\node [style=uglabel] (94)  at (0.25, 1.25) {$t\pi{+}k\omega$};
		\node [style=gn] (95)  at (0.0, -0.25) {};
		\node [style=rn] (96)  at (0.5, -1.25) {};
		\node [style=none] (98)  at (-0.5, -1.75) {};
		\node [style=uglabel] (99)  at (0.25, 0.25) {$t\pi{-}k\omega$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (91) to (95);
		\draw [style=none] (91) to (96);
		\draw [style=none] (93.center) to (96);
		\draw [style=none] (95) to (87.center);
		\draw [style=none] (95) to (96);
		\draw [style=none] (98.center) to (91);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swap-on-control-state-easy/swap-on-control-state-easy_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.25, 0.25) {};
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (1.25, 0.25) {};
		\node [style=none] (3)  at (0.0, -0.0) {$\Lambda\ket{\psi}$};
		\node [style=none] (4)  at (-1.0, -0.75) {};
		\node [style=none] (5)  at (-1.0, -0.25) {};
		\node [style=none] (6)  at (-0.75, -0.5) {$~\cdots~$};
		\node [style=none] (7)  at (1.0, -0.75) {};
		\node [style=none] (8)  at (1.0, -0.25) {};
		\node [style=none] (9)  at (-1.25, -0.25) {};
		\node [style=none] (10)  at (1.25, -0.25) {};
		\node [style=none] (11)  at (-0.5, -0.75) {};
		\node [style=none] (12)  at (-0.5, -0.25) {};
		\node [style=none] (13)  at (0.5, -0.75) {};
		\node [style=none] (14)  at (0.5, -0.25) {};
		\node [style=none] (15)  at (0.25, -0.75) {};
		\node [style=none] (16)  at (-0.25, -0.25) {};
		\node [style=none] (17)  at (-0.25, -0.75) {};
		\node [style=none] (18)  at (0.25, -0.25) {};
		\node [style=none] (19)  at (0.75, -0.5) {$~\cdots~$};
		\node [style=none] (57)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (9.center);
		\draw [style=none] (1.center) to (0.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (2.center) to (10.center);
		\draw [style=none] (5.center) to (4.center);
		\draw [style=none] (8.center) to (7.center);
		\draw [style=none] (9.center) to (10.center);
		\draw [style=none] (12.center) to (11.center);
		\draw [style=none] (14.center) to (13.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (16.center) to (15.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (18.center) to (17.center);
		\draw [style=none] (57.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swap-on-control-state-easy/swap-on-control-state-easy_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (-0.625, -2.25) {};
		\node [style=gn] (22)  at (-0.625, -1.5) {};
		\node [style=none] (23)  at (-1.375, -0.75) {};
		\node [style=none] (24)  at (-0.125, -0.25) {};
		\node [style=none] (25)  at (-1.625, -0.75) {};
		\node [style=none] (26)  at (-1.875, -0.75) {};
		\node [style=none] (27)  at (-0.625, -0.75) {};
		\node [style=none] (28)  at (-1.125, -0.5) {$\Lambda\ket{\psi_0}$};
		\node [style=none] (29)  at (-0.375, -0.75) {};
		\node [style=none] (30)  at (-2.125, -0.25) {};
		\node [style=none] (31)  at (-0.125, -0.75) {};
		\node [style=none] (32)  at (-0.875, -0.75) {};
		\node [style=none] (33)  at (-2.125, -0.75) {};
		\node [style=none] (34)  at (-1.125, 0.0) {};
		\node [style=gn] (35)  at (-0.125, -1.5) {};
		\node [style=none] (36)  at (0.375, -2.25) {};
		\node [style=gn] (37)  at (0.375, -1.5) {};
		\node [style=none] (38)  at (-0.125, -2.25) {};
		\node [style=none, xshift=3.5pt] (39)  at (-1.125, -1.75) {$~\cdots~$};
		\node [style=none] (40)  at (0.875, -2.25) {};
		\node [style=gn] (41)  at (0.875, -1.5) {};
		\node [style=none] (42)  at (1.625, -2.25) {};
		\node [style=gn] (43)  at (1.625, -1.5) {};
		\node [style=none] (44)  at (2.375, -0.75) {};
		\node [style=none] (45)  at (1.875, -0.75) {};
		\node [style=none] (46)  at (0.375, -0.75) {};
		\node [style=none] (47)  at (0.625, -0.75) {};
		\node [style=none] (48)  at (1.625, -0.75) {};
		\node [style=none] (49)  at (1.375, 0.0) {};
		\node [style=none] (50)  at (1.375, -0.5) {$\Lambda\ket{\psi_1}$};
		\node [style=none] (51)  at (0.875, -0.75) {};
		\node [style=none] (52)  at (0.375, -0.25) {};
		\node [style=none] (53)  at (2.375, -0.25) {};
		\node [style=none] (54)  at (1.125, -0.75) {};
		\node [style=none] (55)  at (2.125, -0.75) {};
		\node [style=rn] (58)  at (-1.125, 0.75) {};
		\node [style=none] (59)  at (-2.375, 0.0) {};
		\node [style=rn] (60)  at (1.375, 1.0) {};
		\node [style=rn] (61)  at (1.875, 1.25) {};
		\node [style=gn] (62)  at (-1.125, 1.75) {};
		\node [style=gn] (63)  at (1.875, 0.75) {};
		\node [style=none] (64)  at (-1.375, 0.5) {};
		\node [style=none] (65)  at (-1.375, 1.5) {};
		\node [style=none] (66)  at (-0.875, 0.5) {};
		\node [style=none] (67)  at (-1.125, 2.25) {};
		\node [style=gn] (68)  at (-1.125, 0.25) {};
		\node [style=none] (69)  at (-0.875, 1.5) {};
		\node [style=gn] (70)  at (-1.125, 1.25) {};
		\node [style=none] (71)  at (-1.375, 1.0) {};
		\node [style=gn] (72)  at (-1.375, -1.5) {};
		\node [style=none] (73)  at (-1.375, -2.25) {};
		\node [style=none, xshift=3.5pt] (74)  at (1.125, -1.75) {$~\cdots~$};
		\node [style=none] (75)  at (-2.375, -2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (22) to (21.center);
		\draw (23.center) to (35);
		\draw [style=none] (24.center) to (34.center);
		\draw [style=none] (24.center) to (31.center);
		\draw (25.center) to (22);
		\draw [style=none] (26.center) to (72);
		\draw (27.center) to (41);
		\draw (29.center) to (43);
		\draw [style=none] (30.center) to (33.center);
		\draw (32.center) to (37);
		\draw [style=none] (33.center) to (31.center);
		\draw [style=none] (34.center) to (30.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (35) to (36.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (37) to (38.center);
		\draw [style=none] (41) to (40.center);
		\draw [style=none] (43) to (42.center);
		\draw (43) to (55.center);
		\draw (45.center) to (41);
		\draw [style=none] (46.center) to (44.center);
		\draw (48.center) to (37);
		\draw [style=none] (49.center) to (52.center);
		\draw (51.center) to (22);
		\draw [style=none] (52.center) to (46.center);
		\draw [style=none] (53.center) to (49.center);
		\draw [style=none] (53.center) to (44.center);
		\draw (54.center) to (35);
		\draw [style=none] (59.center) to (75.center);
		\draw [style=none] (60) to (49.center);
		\draw [style=none] (61) to (63);
		\draw [style=none] (62) to (60);
		\draw [style=none] (64.center) to (65.center);
		\draw [style=none] (65.center) to (69.center);
		\draw [style=none] (66.center) to (64.center);
		\draw [style=none] (67.center) to (70);
		\draw [style=none] (68) to (58);
		\draw [style=none] (68) to (60);
		\draw [style=none] (68) to (34.center);
		\draw [style=none] (69.center) to (66.center);
		\draw [style=none, bend right=45, looseness=1.25] (71.center) to (59.center);
		\draw [style=none] (72) to (73.center);
		\draw [style=none] (72) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swap-on-control-state-easy/swap-on-control-state-easy_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (76)  at (1.375, -0.5) {};
		\node [style=none] (77)  at (-1.625, -0.5) {};
		\node [style=none] (78)  at (0.625, -0.5) {};
		\node [style=none] (79)  at (2.875, -0.5) {};
		\node [style=gn] (80)  at (-0.125, -2.0) {};
		\node [style=gn] (81)  at (0.875, -2.0) {};
		\node [style=none] (82)  at (-2.625, 0.0) {};
		\node [style=none] (83)  at (-2.375, -0.5) {};
		\node [style=none] (84)  at (1.125, -0.5) {};
		\node [style=none] (85)  at (0.375, 0.0) {};
		\node [style=none] (86)  at (-1.875, -1.0) {};
		\node [style=none] (87)  at (2.625, -1.0) {};
		\node [style=none] (88)  at (1.875, -1.0) {};
		\node [style=none] (89)  at (-0.625, -2.5) {};
		\node [style=none] (90)  at (-0.375, -1.0) {};
		\node [style=gn] (91)  at (0.375, -2.0) {};
		\node [style=none] (92)  at (2.125, -0.5) {};
		\node [style=none] (93)  at (0.625, -1.0) {};
		\node [style=none] (94)  at (1.375, -1.0) {};
		\node [style=none] (95)  at (-2.625, -0.5) {};
		\node [style=none] (96)  at (1.625, -2.5) {};
		\node [style=none] (97)  at (2.375, -0.75) {$~\cdots~$};
		\node [style=none] (98)  at (-1.875, -0.5) {};
		\node [style=none] (99)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=none] (100)  at (-1.375, -0.25) {$\Lambda\ket{\psi_0}$};
		\node [style=none] (101)  at (-0.125, -0.5) {};
		\node [style=none] (102)  at (-0.125, -2.5) {};
		\node [style=none] (103)  at (0.875, -2.5) {};
		\node [style=none] (104)  at (-1.125, -1.0) {};
		\node [style=none] (105)  at (1.125, -1.0) {};
		\node [style=none] (106)  at (-2.125, -0.75) {$~\cdots~$};
		\node [style=none] (107)  at (2.875, 0.0) {};
		\node [style=gn] (108)  at (-0.625, -2.0) {};
		\node [style=none] (109)  at (2.125, -1.0) {};
		\node [style=gn] (110)  at (1.625, -2.0) {};
		\node [style=none] (111)  at (-0.125, 0.0) {};
		\node [style=none] (112)  at (0.875, -0.75) {$~\cdots~$};
		\node [style=none] (113)  at (-0.375, -0.5) {};
		\node [style=none] (114)  at (-0.875, -0.5) {};
		\node [style=none] (115)  at (-0.875, -1.0) {};
		\node [style=none] (116)  at (0.375, -0.5) {};
		\node [style=none] (117)  at (1.625, -0.25) {$\Lambda\ket{\psi_1}$};
		\node [style=none] (118)  at (1.625, 0.25) {};
		\node [style=none] (119)  at (0.375, -2.5) {};
		\node [style=none] (120)  at (1.875, -0.5) {};
		\node [style=none] (121)  at (-1.125, -0.5) {};
		\node [style=none] (122)  at (-1.625, -1.0) {};
		\node [style=none] (123)  at (-1.375, 0.25) {};
		\node [style=none] (124)  at (-2.375, -1.0) {};
		\node [style=none] (125)  at (2.625, -0.5) {};
		\node [style=gn] (126)  at (-1.375, -2.0) {};
		\node [style=none] (127)  at (-1.375, -2.5) {};
		\node [style=gn] (128)  at (2.125, 1.0) {};
		\node [style=none] (129)  at (-1.125, 0.75) {};
		\node [style=gn] (130)  at (-1.375, 1.5) {};
		\node [style=gn] (131)  at (-1.375, 2.0) {};
		\node [style=none] (132)  at (-1.375, 2.5) {};
		\node [style=none] (133)  at (-2.875, 0.0) {};
		\node [style=none] (134)  at (-1.625, 1.25) {};
		\node [style=rn] (135)  at (-1.375, 1.0) {};
		\node [style=gn] (136)  at (-1.375, 0.5) {};
		\node [style=none] (137)  at (-1.125, 1.75) {};
		\node [style=rn] (138)  at (1.625, 1.25) {};
		\node [style=none] (139)  at (-1.625, 0.75) {};
		\node [style=none] (140)  at (-1.625, 1.75) {};
		\node [style=rn] (141)  at (2.125, 1.5) {};
		\node [style=none] (142)  at (-2.875, -2.5) {};
		\node [style=none, xshift=3.5pt] (143)  at (1.125, -2.25) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (144)  at (-1.125, -2.25) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (76.center) to (88.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (77.center) to (104.center);
		\draw [style=none] (78.center) to (93.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (80) to (102.center);
		\draw [style=none] (81) to (103.center);
		\draw [style=none] (82.center) to (95.center);
		\draw [style=none] (83.center) to (124.center);
		\draw [style=none] (84.center) to (105.center);
		\draw [style=none] (85.center) to (116.center);
		\draw [in=141, out=-90, looseness=0.50] (86.center) to (108);
		\draw [in=45, out=-90, looseness=0.50] (87.center) to (110);
		\draw [in=39, out=-90, looseness=0.50] (88.center) to (91);
		\draw [in=150, out=-90, looseness=0.25] (90.center) to (110);
		\draw [style=none, in=90, out=-90, looseness=1.00] (91) to (119.center);
		\draw [style=none] (92.center) to (109.center);
		\draw [in=39, out=-90, looseness=0.50] (94.center) to (80);
		\draw [style=none] (95.center) to (101.center);
		\draw [style=none] (98.center) to (86.center);
		\draw [in=146, out=-90, looseness=0.25] (104.center) to (91);
		\draw [in=34, out=-90, looseness=0.25] (105.center) to (108);
		\draw [style=none] (107.center) to (79.center);
		\draw [style=none] (107.center) to (118.center);
		\draw [style=none] (108) to (89.center);
		\draw [in=45, out=-90, looseness=0.50] (109.center) to (81);
		\draw [style=none] (110) to (96.center);
		\draw [style=none] (111.center) to (123.center);
		\draw [style=none] (111.center) to (101.center);
		\draw [style=none] (113.center) to (90.center);
		\draw [style=none] (114.center) to (115.center);
		\draw [in=150, out=-90, looseness=0.25] (115.center) to (81);
		\draw [style=none] (116.center) to (79.center);
		\draw [style=none] (118.center) to (85.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (120.center) to (94.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (121.center) to (122.center);
		\draw [in=146, out=-90, looseness=0.25] (122.center) to (80);
		\draw [style=none] (123.center) to (82.center);
		\draw [style=none] (123.center) to (136);
		\draw [style=none, in=150, out=-90, looseness=0.50] (124.center) to (126);
		\draw [style=none] (125.center) to (87.center);
		\draw [style=none] (126) to (127.center);
		\draw [style=none, in=-90, out=30, looseness=0.25] (126) to (93.center);
		\draw [style=none] (129.center) to (139.center);
		\draw [style=none] (131) to (138);
		\draw [style=none] (132.center) to (130);
		\draw [style=none] (133.center) to (142.center);
		\draw [style=none, bend right=45, looseness=1.25] (134.center) to (133.center);
		\draw [style=none] (136) to (135);
		\draw [style=none] (136) to (138);
		\draw [style=none] (137.center) to (129.center);
		\draw [style=none] (138) to (118.center);
		\draw [style=none] (139.center) to (140.center);
		\draw [style=none] (140.center) to (137.center);
		\draw [style=none] (141) to (128);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-CNOT-under-controlsep/swapped-CNOT-under-controlsep_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.75, -0.375) {};
		\node [style=none] (1)  at (0.25, 0.625) {};
		\node [style=none] (2)  at (-0.75, 0.125) {};
		\node [style=none] (3)  at (0.5, -1.125) {};
		\node [style=none] (4)  at (0.25, -0.375) {};
		\node [style=gn] (5)  at (0.5, -0.125) {};
		\node [style=rn] (6)  at (0.5, 0.375) {};
		\node [style=none] (7)  at (0.5, 1.125) {};
		\node [style=none] (9)  at (0.25, 0.125) {};
		\node [style=none] (10)  at (0.75, 0.625) {};
		\node [style=gn] (11)  at (0.5, -0.625) {};
		\node [style=rn] (12)  at (-0.25, 0.125) {};
		\node [style=gn] (13)  at (-0.5, -0.375) {};
		\node [style=rn] (14)  at (-0.5, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (1.center) to (10.center);
		\draw [style=none] (2.center) to (9.center);
		\draw [style=none] (3.center) to (5);
		\draw [style=none] (4.center) to (1.center);
		\draw [style=none] (7.center) to (6);
		\draw [style=none] (10.center) to (0.center);
		\draw [style=none, bend left=45, looseness=1.25] (11) to (12);
		\draw [style=none] (13) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-CNOT-under-controlsep/swapped-CNOT-under-controlsep_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (0.5, -1.125) {};
		\node [style=gn] (16)  at (0.5, -0.375) {};
		\node [style=ug] (17)  at (0.0, 0.125) {};
		\node [style=gn] (18)  at (0.5, 0.625) {};
		\node [style=gn] (19)  at (-0.25, -0.875) {};
		\node [style=ug, rotate=180] (20)  at (0.5, 0.125) {};
		\node [style=none] (21)  at (0.5, 1.125) {};
		\node [style=none] (22)  at (0.0, 0.125) {};
		\node [style=rn] (23)  at (0.0, 0.625) {};
		\node [style=none] (25)  at (-0.5, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (21.center) to (15.center);
		\draw [style=none, bend right=45, looseness=1.25] (22.center) to (16);
		\draw [style=none] (23) to (22.center);
		\draw [style=none, bend right=90, looseness=2.00] (23) to (16);
		\draw [style=none] (25.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-CNOT-under-controlsep/swapped-CNOT-under-controlsep_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (26)  at (0.5, 0.625) {};
		\node [style=none] (27)  at (0.5, -1.125) {};
		\node [style=none] (28)  at (0.5, 1.125) {};
		\node [style=rn] (29)  at (0.0, 0.625) {$\pi$};
		\node [style=ug] (30)  at (0.0, 0.125) {};
		\node [style=gn] (31)  at (0.5, -0.375) {};
		\node [style=none] (32)  at (-0.5, 0.625) {};
		\node [style=none] (33)  at (0.0, 0.125) {};
		\node [style=ug, rotate=180] (34)  at (0.5, 0.125) {};
		\node [style=gn] (35)  at (-0.25, -0.625) {};
		\node [style=rn] (36)  at (-0.25, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (28.center) to (27.center);
		\draw [style=none] (29) to (33.center);
		\draw [style=none] (32.center) to (26);
		\draw [style=none, bend right=45, looseness=1.25] (33.center) to (31);
		\draw [style=none] (35) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-CNOT-under-controlsep/swapped-CNOT-under-controlsep_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (0.375, 1.0) {};
		\node [style=none] (39)  at (0.125, 0.5) {};
		\node [style=none] (40)  at (0.125, -0.5) {};
		\node [style=gn] (41)  at (0.375, -0.25) {};
		\node [style=rn] (42)  at (0.375, 0.25) {};
		\node [style=none] (43)  at (0.625, 0.5) {};
		\node [style=none] (44)  at (0.125, -0.0) {};
		\node [style=none] (45)  at (0.625, -0.5) {};
		\node [style=none] (46)  at (-0.625, -0.0) {};
		\node [style=none] (47)  at (0.375, -1.0) {};
		\node [style=rn] (48)  at (-0.125, -0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (38.center) to (42);
		\draw [style=none] (39.center) to (43.center);
		\draw [style=none] (40.center) to (39.center);
		\draw [style=none] (43.center) to (45.center);
		\draw [style=none] (45.center) to (40.center);
		\draw [style=none] (46.center) to (44.center);
		\draw [style=none] (47.center) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tensor-of-normal-forms/tensor-of-normal-forms_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (0.875, -0.25) {};
		\node [style=none] (16)  at (0.375, -0.75) {};
		\node [style=none] (18)  at (1.125, -0.25) {};
		\node [style=none] (20)  at (0.375, -0.25) {};
		\node [style=none] (21)  at (0.125, 0.25) {};
		\node [style=none] (22)  at (0.625, -0.5) {$~\cdots~$};
		\node [style=none] (23)  at (0.125, -0.25) {};
		\node [style=none] (24)  at (0.875, -0.75) {};
		\node [style=none] (25)  at (1.125, 0.25) {};
		\node [style=none] (26)  at (0.625, -0.0) {$D_2$};
		\node [style=none] (29)  at (0.375, 0.25) {};
		\node [style=none] (30)  at (0.875, 0.75) {};
		\node [style=none] (31)  at (0.375, 0.75) {};
		\node [style=none] (32)  at (0.875, 0.25) {};
		\node [style=none] (33)  at (0.625, 0.5) {$~\cdots~$};
		\node [style=none] (37)  at (-0.875, 0.75) {};
		\node [style=none] (38)  at (-1.125, -0.25) {};
		\node [style=none] (39)  at (-0.125, -0.25) {};
		\node [style=none] (40)  at (-0.375, 0.25) {};
		\node [style=none] (41)  at (-0.875, -0.25) {};
		\node [style=none] (42)  at (-0.375, -0.75) {};
		\node [style=none] (43)  at (-0.625, 0.5) {$~\cdots~$};
		\node [style=none] (44)  at (-0.875, 0.25) {};
		\node [style=none] (45)  at (-0.125, 0.25) {};
		\node [style=none] (46)  at (-1.125, 0.25) {};
		\node [style=none] (47)  at (-0.375, -0.25) {};
		\node [style=none] (48)  at (-0.625, -0.5) {$~\cdots~$};
		\node [style=none] (49)  at (-0.875, -0.75) {};
		\node [style=none] (50)  at (-0.375, 0.75) {};
		\node [style=none] (51)  at (-0.625, -0.0) {$D_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16.center) to (20.center);
		\draw [style=none] (18.center) to (25.center);
		\draw [style=none] (21.center) to (23.center);
		\draw [style=none] (23.center) to (18.center);
		\draw [style=none] (24.center) to (15.center);
		\draw [style=none] (25.center) to (21.center);
		\draw [style=none] (30.center) to (32.center);
		\draw [style=none] (31.center) to (29.center);
		\draw [style=none] (37.center) to (44.center);
		\draw [style=none] (38.center) to (39.center);
		\draw [style=none] (39.center) to (45.center);
		\draw [style=none] (42.center) to (47.center);
		\draw [style=none] (45.center) to (46.center);
		\draw [style=none] (46.center) to (38.center);
		\draw [style=none] (49.center) to (41.center);
		\draw [style=none] (50.center) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tensor-of-normal-forms/tensor-of-normal-forms_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-2.125, -0.5) {};
		\node [style=rn] (1)  at (-0.375, 0.5) {};
		\node [style=none] (2)  at (-0.375, -1.0) {};
		\node [style=rn] (3)  at (-1.125, 0.5) {$\pi$};
		\node [style=none] (4)  at (-0.125, -0.5) {};
		\node [style=gn] (5)  at (-0.375, 1.0) {};
		\node [style=none] (6)  at (-1.125, 0.25) {};
		\node [style=none] (7)  at (-0.125, 0.0) {};
		\node [style=none, yshift=0pt] (8)  at (-1.125, -0.25) {\footnotesize $\Lambda \interp{D_1}$};
		\node [style=none] (9)  at (-2.125, 0.0) {};
		\node [style=none] (10)  at (-0.375, -0.5) {};
		\node [style=none] (11)  at (-1.875, -0.5) {};
		\node [style=none] (12)  at (-1.375, -0.5) {};
		\node [style=none] (13)  at (-2.375, 0.75) {};
		\node [style=none] (14)  at (-2.875, -0.5) {};
		\node [style=none] (17)  at (-2.875, 0.75) {};
		\node [style=none] (19)  at (-2.375, -0.5) {};
		\node [style=none] (27)  at (-0.875, -1.0) {};
		\node [style=none] (28)  at (-0.875, -0.5) {};
		\node [style=none] (35)  at (-2.625, 0.0) {$~\cdots~$};
		\node [style=none] (36)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=none] (52)  at (2.875, -0.5) {};
		\node [style=none] (53)  at (0.375, 0.0) {$~\cdots~$};
		\node [style=none] (54)  at (2.125, -0.5) {};
		\node [style=none] (55)  at (0.625, 0.75) {};
		\node [style=none] (56)  at (1.125, -0.5) {};
		\node [style=none] (57)  at (0.125, 0.75) {};
		\node [style=none] (58)  at (1.875, 0.25) {};
		\node [style=none] (59)  at (2.375, -0.75) {$~\cdots~$};
		\node [style=rn] (60)  at (1.875, 0.5) {$\pi$};
		\node [style=none] (61)  at (0.875, 0.0) {};
		\node [style=none] (62)  at (1.625, -0.5) {};
		\node [style=none] (63)  at (2.125, -1.0) {};
		\node [style=none] (64)  at (0.625, -0.5) {};
		\node [style=rn] (65)  at (2.625, 0.5) {};
		\node [style=none] (66)  at (0.125, -0.5) {};
		\node [style=none] (67)  at (2.875, 0.0) {};
		\node [style=none, yshift=0pt] (68)  at (1.875, -0.25) {\footnotesize $\Lambda \interp{D_1}$};
		\node [style=none] (69)  at (0.875, -0.5) {};
		\node [style=gn] (70)  at (2.625, 1.0) {};
		\node [style=none] (71)  at (2.625, -1.0) {};
		\node [style=none] (72)  at (2.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none, bend right=45, looseness=1.25] (1) to (5);
		\draw [style=none] (1) to (5);
		\draw [style=none] (3) to (6.center);
		\draw [style=none] (4.center) to (7.center);
		\draw [style=none, bend right=45, looseness=1.25] (5) to (1);
		\draw [style=none] (6.center) to (9.center);
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none] (9.center) to (0.center);
		\draw [style=none] (10.center) to (2.center);
		\draw [style=none, bend left=90, looseness=1.25] (11.center) to (14.center);
		\draw [style=none, bend left=90, looseness=1.25] (12.center) to (19.center);
		\draw [style=none] (13.center) to (19.center);
		\draw [style=none] (17.center) to (14.center);
		\draw [style=none] (28.center) to (27.center);
		\draw [style=none] (52.center) to (67.center);
		\draw [style=none] (54.center) to (63.center);
		\draw [style=none] (55.center) to (64.center);
		\draw [style=none, bend left=90, looseness=1.25] (56.center) to (66.center);
		\draw [style=none] (57.center) to (66.center);
		\draw [style=none] (58.center) to (61.center);
		\draw [style=none] (60) to (58.center);
		\draw [style=none] (61.center) to (69.center);
		\draw [style=none, bend left=90, looseness=1.25] (62.center) to (64.center);
		\draw [style=none, bend right=45, looseness=1.25] (65) to (70);
		\draw [style=none] (65) to (70);
		\draw [style=none] (67.center) to (58.center);
		\draw [style=none] (69.center) to (52.center);
		\draw [style=none, bend right=45, looseness=1.25] (70) to (65);
		\draw [style=none] (72.center) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tensor-of-normal-forms/tensor-of-normal-forms_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (73)  at (0.0, -0.25) {};
		\node [style=none] (74)  at (1.0, 0.25) {};
		\node [style=none] (75)  at (-2.5, 1.0) {};
		\node [style=none] (76)  at (2.75, -0.25) {};
		\node [style=none] (77)  at (2.75, -1.25) {};
		\node [style=none] (78)  at (2.25, -0.25) {};
		\node [style=none] (79)  at (-1.25, 0.25) {};
		\node [style=none] (80)  at (0.75, 0.25) {};
		\node [style=none] (81)  at (1.0, -0.25) {};
		\node [style=none] (82)  at (-2.0, 1.0) {};
		\node [style=none] (83)  at (-0.5, -0.25) {};
		\node [style=none] (84)  at (1.25, -1.25) {};
		\node [style=none] (85)  at (3.0, -0.25) {};
		\node [style=none] (86)  at (-1.25, -0.25) {};
		\node [style=none] (87)  at (2.0, 0.5) {};
		\node [style=none] (88)  at (-2.5, -0.25) {};
		\node [style=none] (89)  at (0.75, -0.25) {};
		\node [style=none] (90)  at (1.75, -0.25) {};
		\node [style=none] (91)  at (-1.5, 1.0) {};
		\node [style=none] (92)  at (1.25, -0.25) {};
		\node [style=none] (93)  at (-1.5, -0.25) {};
		\node [style=none] (94)  at (-0.25, 0.5) {};
		\node [style=none] (95)  at (1.75, -1.25) {};
		\node [style=none] (96)  at (-2.75, 0.25) {$~\cdots~$};
		\node [style=none, yshift=0pt] (97)  at (2.0, -0.0) {\footnotesize $\Lambda \interp{D_1}$};
		\node [style=rn] (98)  at (2.25, 0.75) {};
		\node [style=none] (99)  at (-1.0, -0.25) {};
		\node [style=none] (100)  at (-2.0, -0.25) {};
		\node [style=gn] (101)  at (2.25, 1.25) {};
		\node [style=none] (102)  at (-1.75, 0.25) {$~\cdots~$};
		\node [style=none] (103)  at (1.5, -1.25) {$~\cdots~$};
		\node [style=none] (104)  at (-3.0, 1.0) {};
		\node [style=none] (106)  at (-3.0, -0.25) {};
		\node [style=none] (107)  at (2.25, -1.25) {};
		\node [style=none] (108)  at (3.0, 0.25) {};
		\node [style=none] (109)  at (2.5, -0.75) {$~\cdots~$};
		\node [style=none, yshift=0pt] (110)  at (-0.25, -0.0) {\footnotesize $\Lambda \interp{D_1}$};
		\node [style=none] (111)  at (0.5, -0.25) {};
		\node [style=rn] (112)  at (0.75, 1.25) {$\pi$};
		\node [style=gn] (113)  at (0.75, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (73.center) to (84.center);
		\draw [style=none] (74.center) to (81.center);
		\draw [style=none] (75.center) to (88.center);
		\draw [style=none] (76.center) to (77.center);
		\draw [style=none] (78.center) to (107.center);
		\draw [style=none] (79.center) to (86.center);
		\draw [style=none] (80.center) to (94.center);
		\draw [style=none] (81.center) to (85.center);
		\draw [style=none] (82.center) to (100.center);
		\draw [style=none, bend left=90, looseness=0.75] (83.center) to (88.center);
		\draw [style=none] (85.center) to (108.center);
		\draw [style=none] (86.center) to (89.center);
		\draw [style=none] (87.center) to (74.center);
		\draw [style=none] (89.center) to (80.center);
		\draw [style=none, bend left=90, looseness=0.50] (90.center) to (93.center);
		\draw [style=none] (91.center) to (93.center);
		\draw [style=none, bend left=90, looseness=0.50] (92.center) to (100.center);
		\draw [style=none] (94.center) to (79.center);
		\draw [style=none, bend right=45, looseness=1.25] (98) to (101);
		\draw [style=none] (98) to (101);
		\draw [style=none, bend left=90, looseness=0.75] (99.center) to (106.center);
		\draw [style=none, bend right=45, looseness=1.25] (101) to (98);
		\draw [style=none] (104.center) to (106.center);
		\draw [style=none] (108.center) to (87.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (111.center) to (95.center);
		\draw [style=none] (113) to (112);
		\draw [style=none] (113) to (94.center);
		\draw [style=none] (113) to (87.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tensor-of-normal-forms/tensor-of-normal-forms_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (114)  at (1.0, -0.25) {};
		\node [style=none] (115)  at (-2.25, 1.0) {};
		\node [style=none] (116)  at (0.0, -0.25) {};
		\node [style=none] (117)  at (-0.75, -0.25) {};
		\node [style=none] (118)  at (-0.25, -0.25) {};
		\node [style=none] (119)  at (0.5, -0.25) {};
		\node [style=none] (120)  at (-0.5, -0.25) {};
		\node [style=none] (121)  at (-1.25, -0.25) {};
		\node [style=none] (122)  at (1.5, -0.25) {};
		\node [style=gn] (123)  at (2.25, 0.75) {};
		\node [style=rn] (124)  at (2.25, 0.25) {};
		\node [style=none] (125)  at (0.25, -1.0) {};
		\node [style=none, yshift=0pt] (126)  at (0.75, -0.0) {\footnotesize $\Lambda \ket{\psi}$};
		\node [style=none] (127)  at (1.75, -1.0) {};
		\node [style=none] (128)  at (0.5, -1.0) {$~\cdots~$};
		\node [style=none] (129)  at (-0.75, 1.0) {};
		\node [style=none] (130)  at (-2.25, -0.25) {};
		\node [style=rn] (131)  at (0.75, 0.75) {$\pi$};
		\node [style=none] (132)  at (-1.25, 1.0) {};
		\node [style=none] (133)  at (0.75, -1.0) {};
		\node [style=none] (134)  at (-1.0, 0.25) {$~\cdots~$};
		\node [style=none] (135)  at (-1.75, 1.0) {};
		\node [style=none] (136)  at (0.25, -0.25) {};
		\node [style=none] (137)  at (-0.5, 0.25) {};
		\node [style=none] (138)  at (2.0, -0.25) {};
		\node [style=none] (140)  at (-1.75, -0.25) {};
		\node [style=none] (141)  at (1.75, -0.25) {};
		\node [style=none] (142)  at (2.0, 0.25) {};
		\node [style=none] (143)  at (1.25, -1.0) {};
		\node [style=none] (144)  at (0.75, 0.5) {};
		\node [style=none] (145)  at (1.5, -1.0) {$~\cdots~$};
		\node [style=none] (146)  at (-2.0, 0.25) {$~\cdots~$};
		\node [style=none] (147)  at (1.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=90, looseness=0.75] (114.center) to (121.center);
		\draw [style=none] (115.center) to (130.center);
		\draw [style=none, bend left=90, looseness=0.75] (116.center) to (140.center);
		\draw [style=none, bend left=90, looseness=0.75] (118.center) to (130.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (119.center) to (133.center);
		\draw [style=none] (120.center) to (138.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (122.center) to (143.center);
		\draw [style=none, bend right=45, looseness=1.25] (123) to (124);
		\draw [style=none, bend right=45, looseness=1.25] (124) to (123);
		\draw [style=none] (124) to (123);
		\draw [style=none] (129.center) to (117.center);
		\draw [style=none] (132.center) to (121.center);
		\draw [style=none] (135.center) to (140.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (136.center) to (125.center);
		\draw [style=none] (137.center) to (120.center);
		\draw [style=none] (138.center) to (142.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (141.center) to (127.center);
		\draw [style=none] (142.center) to (144.center);
		\draw [style=none] (144.center) to (137.center);
		\draw [style=none] (144.center) to (131);
		\draw [style=none, bend left=90, looseness=0.75] (147.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tensor-of-normal-forms/tensor-of-normal-forms_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (148)  at (-1.625, -0.375) {};
		\node [style=none] (149)  at (1.375, 0.125) {};
		\node [style=none] (150)  at (0.875, -0.625) {$~\cdots~$};
		\node [style=none] (151)  at (1.125, -0.875) {};
		\node [style=none] (152)  at (1.125, -0.375) {};
		\node [style=none] (153)  at (-1.125, 0.875) {};
		\node [style=none] (154)  at (0.625, -0.375) {};
		\node [style=none] (155)  at (-1.625, 0.875) {};
		\node [style=rn] (156)  at (0.375, 0.625) {$\pi$};
		\node [style=gn] (157)  at (1.625, 0.625) {};
		\node [style=none] (158)  at (-1.125, -0.375) {};
		\node [style=rn] (159)  at (1.625, 0.125) {};
		\node [style=none] (160)  at (0.625, -0.875) {};
		\node [style=none] (161)  at (0.125, -0.375) {};
		\node [style=none] (162)  at (-1.375, 0.125) {$~\cdots~$};
		\node [style=none, yshift=0pt] (163)  at (0.375, -0.125) {\footnotesize $\Lambda \ket{\psi'}$};
		\node [style=none] (164)  at (-0.625, 0.125) {};
		\node [style=none] (165)  at (0.375, 0.375) {};
		\node [style=none] (166)  at (1.375, -0.375) {};
		\node [style=none] (167)  at (-0.625, -0.375) {};
		\node [style=none] (168)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (149.center) to (165.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (152.center) to (151.center);
		\draw [style=none] (153.center) to (158.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (154.center) to (160.center);
		\draw [style=none] (155.center) to (148.center);
		\draw [style=none, bend right=45, looseness=1.25] (157) to (159);
		\draw [style=none, bend right=45, looseness=1.25] (159) to (157);
		\draw [style=none] (159) to (157);
		\draw [style=none, bend left=90, looseness=0.75] (161.center) to (158.center);
		\draw [style=none] (164.center) to (167.center);
		\draw [style=none] (165.center) to (164.center);
		\draw [style=none] (165.center) to (156);
		\draw [style=none] (166.center) to (149.center);
		\draw [style=none] (167.center) to (166.center);
		\draw [style=none, bend left=90, looseness=0.75] (168.center) to (148.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-cycle-3/triangle-cycle-3_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 1.0) {};
		\node [style=gn] (1)  at (0.0, -0.5) {};
		\node [style=ug, rotate=-90] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (-0.5, -0.25) {};
		\node [style=none] (5)  at (0.5, -0.25) {};
		\node [style=none] (6)  at (0.5, 1.0) {};
		\node [style=gn] (7)  at (-0.5, 0.5) {};
		\node [style=ug] (8)  at (-0.5, -0.0) {};
		\node [style=ug, rotate=180] (9)  at (0.5, -0.0) {};
		\node [style=gn] (10)  at (0.5, 0.5) {};
		\node [style=none] (11)  at (0.0, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw [in=-90, out=0, looseness=1.00] (1) to (5.center);
		\draw (1) to (11.center);
		\draw [in=180, out=-90, looseness=1.00] (3.center) to (1);
		\draw (5.center) to (6.center);
		\draw (10) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-cycle-3/triangle-cycle-3_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=-90] (12)  at (0.0, 0.75) {};
		\node [style=gn] (13)  at (0.0, -0.75) {};
		\node [style=none] (14)  at (0.5, -0.5) {};
		\node [style=none] (15)  at (0.5, 1.25) {};
		\node [style=none] (16)  at (-0.5, 1.25) {};
		\node [style=gn] (17)  at (0.5, 0.75) {};
		\node [style=none] (18)  at (0.0, -1.25) {};
		\node [style=none] (19)  at (-0.5, -0.5) {};
		\node [style=ug] (20)  at (-0.5, -0.25) {};
		\node [style=gn] (21)  at (-0.5, 0.75) {};
		\node [style=ug, rotate=180] (22)  at (0.5, -0.25) {};
		\node [style=ug, rotate=90] (23)  at (0.0, 0.25) {};
		\node [style=gn] (24)  at (0.5, 0.25) {};
		\node [style=gn] (25)  at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=0, looseness=1.00] (13) to (14.center);
		\draw (13) to (18.center);
		\draw (14.center) to (15.center);
		\draw (16.center) to (19.center);
		\draw (17) to (21);
		\draw [in=180, out=-90, looseness=1.00] (19.center) to (13);
		\draw (24) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-cycle-3/triangle-cycle-3_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (0.5, 1.125) {};
		\node [style=none] (28)  at (-0.25, -0.125) {};
		\node [style=gn] (29)  at (0.0, -0.625) {};
		\node [style=none] (30)  at (0.0, -1.125) {};
		\node [style=none] (31)  at (0.25, -0.125) {};
		\node [style=none] (32)  at (-0.5, 1.125) {};
		\node [style=ug] (33)  at (-0.25, -0.125) {};
		\node [style=ug, rotate=180] (34)  at (0.25, -0.125) {};
		\node [style=gn] (35)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=-90, looseness=1.00] (28.center) to (29);
		\draw [in=-90, out=0, looseness=1.00] (29) to (31.center);
		\draw (29) to (30.center);
		\draw (32.center) to (35);
		\draw (35) to (27.center);
		\draw [in=90, out=180, looseness=1.00] (35) to (28.center);
		\draw [in=90, out=0, looseness=1.00] (35) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-cycle-3/triangle-cycle-3_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (36)  at (0.5, 0.875) {};
		\node [style=none] (37)  at (0.0, -0.875) {};
		\node [style=none] (38)  at (-0.5, 0.875) {};
		\node [style=gn] (39)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (38.center) to (39);
		\draw (39) to (36.center);
		\draw (39) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-x-generic-for-distrib/triangle-x-generic-for-distrib_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (0.0, 0.125) {};
		\node [style=none] (21)  at (-0.5, -0.625) {};
		\node [style=none] (22)  at (0.0, -0.375) {\footnotesize $\Lambda x$};
		\node [style=none] (23)  at (0.5, -0.625) {};
		\node [style=none] (24)  at (-0.5, -0.125) {};
		\node [style=none] (25)  at (0.5, -0.125) {};
		\node [style=none] (26)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (25.center);
		\draw [style=none] (20.center) to (26.center);
		\draw [style=none] (21.center) to (23.center);
		\draw [style=none] (23.center) to (25.center);
		\draw [style=none] (24.center) to (21.center);
		\draw [style=none] (24.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-x-generic-for-distrib/triangle-x-generic-for-distrib_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (0.25, -1.875) {};
		\node [style=none] (35)  at (-0.5, -1.625) {\footnotesize $\Lambda 2^px\text{-}\alpha_1$};
		\node [style=none] (36)  at (0.0, 1.875) {};
		\node [style=none] (37)  at (-0.5, -1.125) {};
		\node [style=none] (38)  at (-1.25, -1.875) {};
		\node [style=none] (39)  at (-1.25, -1.375) {};
		\node [style=none] (40)  at (0.25, -1.375) {};
		\node [style=none, xshift=-3pt, anchor=south west] (41)  at (1.25, 0.625) {$\left.\vphantom{\rule{1pt}{1.6em}}\right)^p$};
		\node [style=none, xshift=3pt, anchor=south east] (42)  at (-0.25, 0.625) {$\left(\vphantom{\rule{1pt}{1.6em}}\right.$};
		\node [style=none] (43)  at (0.5, 1.625) {};
		\node [style=none] (44)  at (0.25, 1.125) {};
		\node [style=none] (45)  at (1.0, 0.625) {};
		\node [style=none] (46)  at (1.0, 1.625) {};
		\node [style=none] (47)  at (0.5, 0.625) {};
		\node [style=none] (48)  at (0.75, 1.125) {\footnotesize $\Lambda \frac{1}{2}$};
		\node [style=gn] (49)  at (0.0, 1.125) {};
		\node [style=gn] (50)  at (0.0, 0.375) {};
		\node [style=gn] (51)  at (-0.75, 0.375) {};
		\node [style=ug, rotate=-26.56] (52)  at (-0.25, -0.125) {};
		\node [style=gn] (53)  at (-0.5, -0.625) {};
		\node [style=rn] (54)  at (0.5, -0.625) {};
		\node [style=rn] (55)  at (-0.75, -0.125) {};
		\node [style=gn] (56)  at (0.5, -1.125) {$\alpha_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (34.center) to (40.center);
		\draw [style=none] (37.center) to (40.center);
		\draw [style=none] (37.center) to (53);
		\draw [style=none] (38.center) to (34.center);
		\draw [style=none] (39.center) to (38.center);
		\draw [style=none] (39.center) to (37.center);
		\draw [style=none] (43.center) to (46.center);
		\draw [style=none] (44.center) to (43.center);
		\draw [style=none] (44.center) to (49);
		\draw [style=none] (45.center) to (47.center);
		\draw [style=none] (46.center) to (45.center);
		\draw [style=none] (47.center) to (44.center);
		\draw [style=none] (50) to (54);
		\draw [style=none] (50) to (36.center);
		\draw [style=none] (51) to (55);
		\draw [style=none] (53) to (50);
		\draw [style=none] (53) to (54);
		\draw [style=none] (56) to (54);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-x-generic-for-distrib/triangle-x-generic-for-distrib_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=-26.56] (57)  at (-0.25, -0.125) {};
		\node [style=none] (58)  at (-1.25, -1.375) {};
		\node [style=none] (60)  at (-0.5, -1.625) {\footnotesize $\Lambda 2^px\text{-}\alpha_1$};
		\node [style=none] (61)  at (0.0, 1.875) {};
		\node [style=gn] (62)  at (0.0, 0.375) {$\alpha_1$};
		\node [style=gn] (63)  at (-1.0, -0.375) {};
		\node [style=none] (64)  at (0.25, -1.875) {};
		\node [style=none] (65)  at (-0.5, -1.125) {};
		\node [style=rn] (66)  at (-1.0, -0.875) {};
		\node [style=none] (67)  at (-1.25, -1.875) {};
		\node [style=none] (68)  at (0.25, -1.375) {};
		\node [style=gn] (69)  at (-0.5, -0.625) {-$\alpha_1$};
		\node [style=gn] (70)  at (0.5, -1.125) {};
		\node [style=rn] (71)  at (0.5, -0.625) {};
		\node [style=none, xshift=-3pt, anchor=south west] (72)  at (1.25, 0.625) {$\left.\vphantom{\rule{1pt}{1.6em}}\right)^p$};
		\node [style=gn] (73)  at (-0.5, 1.375) {};
		\node [style=none, xshift=3pt, anchor=south east] (74)  at (-1.25, 0.625) {$\left(\vphantom{\rule{1pt}{1.6em}}\right.$};
		\node [style=gn] (75)  at (-1.0, 1.375) {};
		\node [style=rn] (76)  at (-0.5, 0.875) {};
		\node [style=gn] (77)  at (1.0, 1.125) {};
		\node [style=ug, rotate=-90] (78)  at (0.5, 1.125) {};
		\node [style=gn] (79)  at (0.0, 1.125) {};
		\node [style=rn] (80)  at (-1.0, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (58.center) to (67.center);
		\draw [style=none] (58.center) to (65.center);
		\draw [style=none] (62) to (61.center);
		\draw [style=none] (62) to (71);
		\draw [style=none] (63) to (66);
		\draw [style=none] (64.center) to (68.center);
		\draw [style=none] (65.center) to (68.center);
		\draw [style=none] (65.center) to (69);
		\draw [style=none] (67.center) to (64.center);
		\draw [style=none] (69) to (62);
		\draw [style=none] (69) to (71);
		\draw [style=none] (70) to (71);
		\draw [style=none, bend right=45, looseness=1.25] (73) to (76);
		\draw [style=none, bend right=45, looseness=1.25] (75) to (80);
		\draw [style=none, bend right=45, looseness=1.25] (76) to (73);
		\draw [style=none] (76) to (73);
		\draw [style=none] (77) to (79);
		\draw [style=none, bend right=45, looseness=1.25] (80) to (75);
		\draw [style=none] (80) to (75);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-x-generic-for-distrib/triangle-x-generic-for-distrib_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.375, 1.25) {};
		\node [style=rn] (1)  at (-1.375, 0.75) {};
		\node [style=none, anchor=south east, xshift=3pt] (2)  at (-2.125, 0.5) {$\left(\vphantom{\rule{1pt}{1.6em}}\right.$};
		\node [style=none, anchor=south west, xshift=-3pt] (3)  at (0.375, 0.5) {$\left.\vphantom{\rule{1pt}{1.6em}}\right)^p$};
		\node [style=gn] (4)  at (0.125, 1.0) {};
		\node [style=rn] (5)  at (-1.875, 0.75) {};
		\node [style=gn] (6)  at (-1.875, 1.25) {};
		\node [style=ug, rotate=-90] (7)  at (-0.375, 1.0) {};
		\node [style=gn] (8)  at (-0.875, 1.0) {};
		\node [style=none, xshift=0, anchor=south east] (9)  at (-1.125, -1.0) {$\left(\vphantom{\rule{1pt}{2.5em}}\right.$};
		\node [style=none, xshift=0, anchor=south west] (10)  at (-0.625, -1.0) {$\left.\vphantom{\rule{1pt}{2.5em}}\right)$};
		\node [style=none] (11)  at (-0.875, 1.5) {};
		\node [style=ug, rotate=0] (12)  at (1.875, -0.25) {};
		\node [style=none] (13)  at (1.875, 0.25) {};
		\node [style=none] (14)  at (0.875, -0.0) {=:};
		\node [style=none] (15)  at (2.125, -0.0) {$x$};
		\node [style=none, anchor=east] (16)  at (-1.375, -0.25) {$\overset{~}{\underset{k}{\bigcirc}}$};
		\node [style=ug, rotate=0] (17)  at (-0.875, -0.25) {};
		\node [style=gn] (18)  at (-0.875, 0.25) {$\alpha_k$};
		\node [style=gn] (19)  at (-0.875, -0.75) {-$\alpha_k$};
		\node [style=gn] (27)  at (1.375, -0.25) {};
		\node [style=rn] (28)  at (1.375, -0.75) {};
		\node [style=gn] (29)  at (-1.875, -1.0) {};
		\node [style=rn] (30)  at (-1.875, -1.5) {};
		\node [style=rn] (31)  at (-0.875, -1.5) {};
		\node [style=rn] (32)  at (1.875, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (0) to (1);
		\draw [style=none, bend right=45, looseness=1.25] (1) to (0);
		\draw [style=none] (1) to (0);
		\draw [style=none] (4) to (8);
		\draw [style=none, bend right=45, looseness=1.25] (5) to (6);
		\draw [style=none] (5) to (6);
		\draw [style=none, bend right=45, looseness=1.25] (6) to (5);
		\draw [style=none, bend right=45, looseness=1.25] (27) to (28);
		\draw [style=none, bend right=45, looseness=1.25] (28) to (27);
		\draw [style=none] (28) to (27);
		\draw [style=none, bend right=45, looseness=1.25] (29) to (30);
		\draw [style=none, bend right=45, looseness=1.25] (30) to (29);
		\draw [style=none] (30) to (29);
		\draw [style=none] (31) to (11.center);
		\draw [style=none] (32) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-anticontrol/two-consecutive-controlsep-anticontrol_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (0.75, -1.125) {};
		\node [style=gn] (17)  at (0.5, 0.375) {};
		\node [style=none] (18)  at (0.25, 1.125) {};
		\node [style=none] (19)  at (0.25, -0.625) {};
		\node [style=none] (27)  at (0.75, 1.125) {};
		\node [style=rn] (29)  at (0.5, 0.875) {};
		\node [style=rn] (32)  at (0.5, -0.375) {};
		\node [style=none] (33)  at (0.75, -0.125) {};
		\node [style=none] (42)  at (0.25, 0.625) {};
		\node [style=none] (44)  at (0.5, 1.625) {};
		\node [style=none] (51)  at (0.25, -0.125) {};
		\node [style=none] (53)  at (0.5, -1.625) {};
		\node [style=gn] (54)  at (0.5, -0.875) {};
		\node [style=gn] (58)  at (-0.25, -0.125) {};
		\node [style=none] (59)  at (0.75, 0.125) {};
		\node [style=none] (60)  at (0.25, -1.125) {};
		\node [style=none] (66)  at (-0.75, -0.125) {};
		\node [style=none] (70)  at (0.25, 0.125) {};
		\node [style=rn] (71)  at (-0.25, 0.625) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13.center) to (60.center);
		\draw [style=none] (17) to (32);
		\draw [style=none] (18.center) to (27.center);
		\draw [style=none] (27.center) to (59.center);
		\draw [style=none] (33.center) to (13.center);
		\draw [style=none] (44.center) to (29);
		\draw [style=none] (51.center) to (33.center);
		\draw [style=none] (53.center) to (54);
		\draw [style=none, in=180, out=-90, looseness=1.00] (58) to (19.center);
		\draw [style=none] (59.center) to (70.center);
		\draw [style=none] (60.center) to (51.center);
		\draw [style=none] (66.center) to (58);
		\draw [style=none] (70.center) to (18.center);
		\draw [style=none] (71) to (58);
		\draw [style=none] (71) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-anticontrol/two-consecutive-controlsep-anticontrol_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.375, 1.125) {};
		\node [style=rn] (3)  at (-0.625, 1.375) {};
		\node [style=gn] (4)  at (-0.375, 0.125) {};
		\node [style=none] (5)  at (0.875, 0.125) {};
		\node [style=none] (6)  at (0.875, -0.125) {};
		\node [style=none] (7)  at (-0.875, 0.125) {};
		\node [style=none] (8)  at (0.625, 1.625) {};
		\node [style=none] (12)  at (0.875, -1.125) {};
		\node [style=gn] (20)  at (0.625, 0.375) {};
		\node [style=rn] (28)  at (0.625, -0.375) {};
		\node [style=rn] (35)  at (0.125, 0.625) {$\pi$};
		\node [style=gn] (38)  at (-0.625, 0.875) {};
		\node [style=none] (39)  at (0.625, -1.625) {};
		\node [style=none] (43)  at (0.375, 0.125) {};
		\node [style=rn] (46)  at (0.625, 0.875) {};
		\node [style=none] (47)  at (0.875, 1.125) {};
		\node [style=none] (48)  at (0.375, -1.125) {};
		\node [style=none] (52)  at (0.375, -0.125) {};
		\node [style=gn] (62)  at (0.625, -0.875) {};
		\node [style=none] (65)  at (0.375, 0.625) {};
		\node [style=none] (68)  at (0.375, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (47.center);
		\draw [style=none] (3) to (38);
		\draw [style=none] (4) to (68.center);
		\draw [style=none, bend right, looseness=1.25] (4) to (35);
		\draw [style=none] (5.center) to (43.center);
		\draw [style=none] (6.center) to (12.center);
		\draw [style=none] (7.center) to (4);
		\draw [style=none] (8.center) to (46);
		\draw [style=none] (12.center) to (48.center);
		\draw [style=none] (20) to (28);
		\draw [style=none, bend right, looseness=1.25] (35) to (4);
		\draw [style=none] (39.center) to (62);
		\draw [style=none] (43.center) to (0.center);
		\draw [style=none] (47.center) to (5.center);
		\draw [style=none] (48.center) to (52.center);
		\draw [style=none] (52.center) to (6.center);
		\draw [style=none] (65.center) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-anticontrol/two-consecutive-controlsep-anticontrol_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.375, -0.625) {};
		\node [style=gn] (9)  at (-0.625, 0.625) {};
		\node [style=rn] (10)  at (-0.125, 0.625) {$\pi$};
		\node [style=gn] (14)  at (0.375, 0.375) {};
		\node [style=none] (15)  at (0.125, -0.625) {};
		\node [style=rn] (24)  at (0.375, -0.375) {};
		\node [style=none] (25)  at (0.375, -1.625) {};
		\node [style=none] (26)  at (0.375, 1.625) {};
		\node [style=none] (31)  at (0.125, -0.125) {};
		\node [style=gn] (37)  at (0.375, -0.875) {};
		\node [style=none] (40)  at (0.125, 1.125) {};
		\node [style=rn] (45)  at (0.375, 0.875) {};
		\node [style=none] (49)  at (0.625, 1.125) {};
		\node [style=none] (55)  at (0.625, -1.125) {};
		\node [style=rn] (56)  at (-0.625, 1.125) {};
		\node [style=none] (57)  at (0.125, -1.125) {};
		\node [style=none] (61)  at (0.125, 0.625) {};
		\node [style=none] (63)  at (0.125, 0.125) {};
		\node [style=none] (64)  at (0.625, 0.125) {};
		\node [style=none] (69)  at (0.625, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (56);
		\draw [style=none] (14) to (24);
		\draw [style=none] (15.center) to (1.center);
		\draw [style=none] (25.center) to (37);
		\draw [style=none] (26.center) to (45);
		\draw [style=none] (31.center) to (69.center);
		\draw [style=none] (40.center) to (49.center);
		\draw [style=none] (49.center) to (64.center);
		\draw [style=none] (55.center) to (57.center);
		\draw [style=none, bend right=45, looseness=1.00] (56) to (9);
		\draw [style=none, bend left=45, looseness=1.00] (56) to (9);
		\draw [style=none] (57.center) to (31.center);
		\draw [style=none] (61.center) to (10);
		\draw [style=none] (63.center) to (40.center);
		\draw [style=none] (64.center) to (63.center);
		\draw [style=none] (69.center) to (55.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-anticontrol/two-consecutive-controlsep-anticontrol_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.5, -0.625) {};
		\node [style=rn] (11)  at (0.25, -0.375) {};
		\node [style=none] (21)  at (0.0, -1.125) {};
		\node [style=none] (22)  at (0.0, -0.625) {};
		\node [style=none] (30)  at (0.0, -0.125) {};
		\node [style=gn] (34)  at (0.25, -0.875) {};
		\node [style=none] (41)  at (0.5, -0.125) {};
		\node [style=none] (50)  at (0.25, -1.625) {};
		\node [style=none] (67)  at (0.5, -1.125) {};
		\node [style=gn] (72)  at (0.25, 0.375) {};
		\node [style=none] (73)  at (0.25, 1.625) {};
		\node [style=rn] (74)  at (0.25, 0.875) {};
		\node [style=rn] (75)  at (-0.25, 1.125) {};
		\node [style=gn] (76)  at (-0.25, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (21.center) to (30.center);
		\draw [style=none] (22.center) to (2.center);
		\draw [style=none] (30.center) to (41.center);
		\draw [style=none] (41.center) to (67.center);
		\draw [style=none] (50.center) to (34);
		\draw [style=none] (67.center) to (21.center);
		\draw [style=none] (72) to (11);
		\draw [style=none] (73.center) to (74);
		\draw [style=none, bend right=45, looseness=1.00] (75) to (76);
		\draw [style=none, bend left=45, looseness=1.00] (75) to (76);
		\draw [style=none] (76) to (75);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-anticontrol/two-consecutive-controlsep-anticontrol_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77)  at (-0.375, 0.0) {};
		\node [style=none] (78)  at (0.375, 1.5) {};
		\node [style=gn] (79)  at (0.375, -0.75) {};
		\node [style=gn] (80)  at (0.375, 0.0) {};
		\node [style=none] (81)  at (0.375, -1.5) {};
		\node [style=rn] (82)  at (0.375, 0.75) {};
		\node [style=rn] (84)  at (-0.125, 1.0) {};
		\node [style=gn] (85)  at (-0.125, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (78.center) to (82);
		\draw [style=none] (80) to (77.center);
		\draw [style=none] (81.center) to (79);
		\draw [style=none, bend right=45, looseness=1.00] (84) to (85);
		\draw [style=none, bend left=45, looseness=1.00] (84) to (85);
		\draw [style=none] (85) to (84);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-can-share-CNOT/two-consecutive-controlsep-can-share-CNOT_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.125) {};
		\node [style=none] (1)  at (-0.75, 0.625) {};
		\node [style=rn] (2)  at (0.25, 0.875) {};
		\node [style=none] (3)  at (0.5, 0.125) {};
		\node [style=none] (4)  at (0.25, 1.625) {};
		\node [style=gn] (5)  at (0.25, 0.375) {};
		\node [style=none] (6)  at (0.5, 1.125) {};
		\node [style=none] (7)  at (0.0, 0.625) {};
		\node [style=none] (8)  at (0.0, 1.125) {};
		\node [style=none] (9)  at (0.0, -1.125) {};
		\node [style=none] (10)  at (-0.75, -0.625) {};
		\node [style=none] (11)  at (0.25, -1.625) {};
		\node [style=rn] (12)  at (0.25, -0.375) {};
		\node [style=none] (13)  at (0.5, -1.125) {};
		\node [style=gn] (14)  at (0.25, -0.875) {};
		\node [style=none] (15)  at (0.5, -0.125) {};
		\node [style=none] (16)  at (0.0, -0.625) {};
		\node [style=none] (17)  at (0.0, -0.125) {};
		\node [style=rn] (18)  at (-0.25, 0.625) {};
		\node [style=gn] (19)  at (-0.25, -0.625) {};
		\node [style=gn] (56)  at (0.75, -0.125) {};
		\node [style=rn] (57)  at (0.75, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (8.center);
		\draw [style=none] (1.center) to (7.center);
		\draw [style=none] (3.center) to (0.center);
		\draw [style=none] (4.center) to (2);
		\draw [style=none] (5) to (12);
		\draw [style=none] (6.center) to (3.center);
		\draw [style=none] (8.center) to (6.center);
		\draw [style=none] (9.center) to (17.center);
		\draw [style=none] (10.center) to (16.center);
		\draw [style=none] (11.center) to (14);
		\draw [style=none] (13.center) to (9.center);
		\draw [style=none] (15.center) to (13.center);
		\draw [style=none] (17.center) to (15.center);
		\draw [style=none] (18) to (19);
		\draw [style=none] (57) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-can-share-CNOT/two-consecutive-controlsep-can-share-CNOT_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (0.625, 1.0) {};
		\node [style=none] (22)  at (0.625, -1.5) {};
		\node [style=none] (23)  at (1.125, -0.75) {};
		\node [style=none] (24)  at (1.125, 0.0) {};
		\node [style=none] (25)  at (0.875, 1.5) {};
		\node [style=gn] (26)  at (0.875, 0.25) {};
		\node [style=none] (27)  at (1.125, 1.0) {};
		\node [style=none] (28)  at (0.125, -0.25) {};
		\node [style=rn] (29)  at (0.875, 0.75) {};
		\node [style=none] (30)  at (0.625, 0.5) {};
		\node [style=gn] (31)  at (0.375, -0.5) {};
		\node [style=none] (32)  at (0.625, 0.0) {};
		\node [style=rn] (33)  at (-0.625, 0.5) {};
		\node [style=none] (34)  at (0.125, -0.75) {};
		\node [style=gn] (35)  at (-0.625, -0.5) {};
		\node [style=rn] (36)  at (0.875, -0.5) {};
		\node [style=none] (37)  at (1.125, -0.25) {};
		\node [style=none] (38)  at (-1.125, -0.5) {};
		\node [style=none] (39)  at (-1.125, 0.5) {};
		\node [style=rn] (40)  at (-0.125, -0.5) {$\pi$};
		\node [style=none] (41)  at (0.625, -0.75) {};
		\node [style=rn] (58)  at (0.125, 1.0) {};
		\node [style=gn] (59)  at (0.125, 1.5) {};
		\node [style=rn] (64)  at (0.625, -1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (21.center) to (27.center);
		\draw [style=none] (23.center) to (34.center);
		\draw [style=none] (24.center) to (32.center);
		\draw [style=none] (25.center) to (29);
		\draw [style=none] (26) to (36);
		\draw [style=none] (27.center) to (24.center);
		\draw [style=none] (28.center) to (37.center);
		\draw [style=none] (32.center) to (21.center);
		\draw [style=none] (33) to (35);
		\draw [style=none] (34.center) to (28.center);
		\draw [style=none] (37.center) to (23.center);
		\draw [style=none] (38.center) to (31);
		\draw [style=none] (39.center) to (30.center);
		\draw [style=none] (41.center) to (22.center);
		\draw [style=none] (59) to (58);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-can-share-CNOT/two-consecutive-controlsep-can-share-CNOT_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (42)  at (0.25, -0.5) {};
		\node [style=none] (43)  at (-0.75, -0.5) {};
		\node [style=none] (44)  at (0.75, -1.5) {};
		\node [style=none] (45)  at (-0.75, 0.5) {};
		\node [style=rn] (46)  at (-0.25, -0.5) {$\pi$};
		\node [style=none] (48)  at (0.75, 1.5) {};
		\node [style=gn] (49)  at (0.75, 0.0) {};
		\node [style=ug, rotate=45] (50)  at (0.5, 0.25) {};
		\node [style=gn] (51)  at (0.75, 1.0) {};
		\node [style=gn] (52)  at (-0.25, 1.25) {};
		\node [style=rn] (53)  at (-0.25, 0.75) {};
		\node [style=rn] (54)  at (0.25, 0.5) {$\pi$};
		\node [style=ug, rotate=180] (55)  at (0.75, 0.5) {};
		\node [style=ug, rotate=135] (60)  at (0.5, -0.25) {};
		\node [style=rn] (61)  at (0.75, -1.0) {$\pi$};
		\node [style=ug, rotate=-135] (62)  at (0.5, -0.75) {};
		\node [style=gn] (63)  at (0.25, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (42) to (43.center);
		\draw [style=none] (42) to (61);
		\draw [style=none] (48.center) to (44.center);
		\draw [style=none] (49) to (54);
		\draw [style=none] (49) to (42);
		\draw [style=none] (52) to (53);
		\draw [style=none] (54) to (51);
		\draw [style=none] (54) to (45.center);
		\draw [style=none] (54) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-can-share-CNOT/two-consecutive-controlsep-can-share-CNOT_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (65)  at (-0.75, -0.5) {};
		\node [style=rn] (66)  at (0.75, -1.0) {$\pi$};
		\node [style=gn] (67)  at (0.25, -0.5) {};
		\node [style=none] (68)  at (-0.75, 0.5) {};
		\node [style=rn] (69)  at (0.25, 0.5) {};
		\node [style=ug, rotate=180] (70)  at (0.75, 0.5) {};
		\node [style=none] (71)  at (0.75, 1.5) {};
		\node [style=none] (72)  at (0.75, -1.5) {};
		\node [style=ug, rotate=-135] (74)  at (0.5, -0.75) {};
		\node [style=ug, rotate=135] (75)  at (0.5, -0.25) {};
		\node [style=gn] (76)  at (0.75, 0.0) {};
		\node [style=gn] (77)  at (0.75, 1.0) {};
		\node [style=gn] (78)  at (0.0, 1.0) {};
		\node [style=ug, rotate=45] (79)  at (0.5, 0.25) {};
		\node [style=rn] (80)  at (-0.25, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (67) to (65.center);
		\draw [style=none] (67) to (66);
		\draw [style=none] (69) to (77);
		\draw [style=none] (69) to (68.center);
		\draw [style=none] (71.center) to (72.center);
		\draw [style=none] (76) to (69);
		\draw [style=none] (76) to (67);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-can-share-CNOT/two-consecutive-controlsep-can-share-CNOT_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (82)  at (0.0, 1.125) {};
		\node [style=none] (83)  at (-0.5, -0.625) {};
		\node [style=none] (84)  at (0.5, -0.125) {};
		\node [style=none] (85)  at (0.5, 0.125) {};
		\node [style=none] (86)  at (0.25, 1.625) {};
		\node [style=gn] (87)  at (0.25, 0.375) {};
		\node [style=none] (88)  at (0.5, 1.125) {};
		\node [style=none] (89)  at (0.0, -1.125) {};
		\node [style=rn] (90)  at (0.25, 0.875) {};
		\node [style=none] (91)  at (0.0, 0.625) {};
		\node [style=gn] (92)  at (0.25, -0.875) {};
		\node [style=none] (93)  at (0.0, 0.125) {};
		\node [style=none] (94)  at (0.0, -0.625) {};
		\node [style=none] (95)  at (0.5, -1.125) {};
		\node [style=rn] (96)  at (0.25, -0.375) {};
		\node [style=none] (97)  at (0.0, -0.125) {};
		\node [style=none] (98)  at (0.25, -1.625) {};
		\node [style=none] (99)  at (-0.5, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (82.center) to (88.center);
		\draw [style=none] (83.center) to (94.center);
		\draw [style=none] (84.center) to (95.center);
		\draw [style=none] (85.center) to (93.center);
		\draw [style=none] (86.center) to (90);
		\draw [style=none] (87) to (96);
		\draw [style=none] (88.center) to (85.center);
		\draw [style=none] (89.center) to (97.center);
		\draw [style=none] (93.center) to (82.center);
		\draw [style=none] (95.center) to (89.center);
		\draw [style=none] (97.center) to (84.center);
		\draw [style=none] (98.center) to (92);
		\draw [style=none] (99.center) to (91.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-same-control/two-consecutive-controlsep-same-control_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, 0.125) {};
		\node [style=rn] (1)  at (0.5, -0.375) {};
		\node [style=gn] (2)  at (-0.25, 0.125) {};
		\node [style=none] (3)  at (0.25, -0.125) {};
		\node [style=none] (4)  at (0.75, -1.125) {};
		\node [style=none] (5)  at (0.5, 1.625) {};
		\node [style=none] (6)  at (0.25, -0.625) {};
		\node [style=none] (7)  at (0.5, -1.625) {};
		\node [style=none] (8)  at (0.75, -0.125) {};
		\node [style=none] (9)  at (0.25, -1.125) {};
		\node [style=gn] (10)  at (0.5, -0.875) {};
		\node [style=none] (11)  at (0.75, 0.125) {};
		\node [style=gn] (12)  at (0.5, 0.375) {};
		\node [style=rn] (13)  at (0.5, 0.875) {};
		\node [style=none] (14)  at (0.75, 1.125) {};
		\node [style=none] (15)  at (0.25, 1.125) {};
		\node [style=none] (16)  at (0.25, 0.625) {};
		\node [style=none] (17)  at (-0.75, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (15.center);
		\draw [style=none, bend left=45, looseness=1.25] (2) to (16.center);
		\draw [style=none, in=180, out=-90, looseness=1.00] (2) to (6.center);
		\draw [style=none] (3.center) to (8.center);
		\draw [style=none] (4.center) to (9.center);
		\draw [style=none] (5.center) to (13);
		\draw [style=none] (7.center) to (10);
		\draw [style=none] (8.center) to (4.center);
		\draw [style=none] (9.center) to (3.center);
		\draw [style=none] (11.center) to (0.center);
		\draw [style=none] (12) to (1);
		\draw [style=none] (14.center) to (11.center);
		\draw [style=none] (15.center) to (14.center);
		\draw [style=none] (17.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-same-control/two-consecutive-controlsep-same-control_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (19)  at (0.625, 0.875) {};
		\node [style=none] (20)  at (0.375, -1.125) {};
		\node [style=none] (21)  at (0.625, 1.625) {};
		\node [style=none] (22)  at (0.875, -1.125) {};
		\node [style=gn] (23)  at (-0.375, 0.125) {};
		\node [style=none] (24)  at (-0.875, 0.125) {};
		\node [style=none] (25)  at (0.625, -1.625) {};
		\node [style=gn] (26)  at (0.625, 0.375) {};
		\node [style=none] (27)  at (0.375, 0.625) {};
		\node [style=none] (28)  at (0.875, 1.125) {};
		\node [style=none] (29)  at (0.375, -0.625) {};
		\node [style=rn] (30)  at (0.625, -0.375) {};
		\node [style=none] (31)  at (0.375, 0.125) {};
		\node [style=gn] (32)  at (0.625, -0.875) {};
		\node [style=none] (33)  at (0.875, -0.125) {};
		\node [style=none] (34)  at (0.375, -0.125) {};
		\node [style=none] (35)  at (0.875, 0.125) {};
		\node [style=none] (36)  at (0.375, 1.125) {};
		\node [style=gn] (37)  at (0.125, -0.625) {};
		\node [style=rn] (38)  at (0.125, 0.625) {};
		\node [style=gn] (39)  at (-0.625, 0.875) {};
		\node [style=rn] (40)  at (-0.625, 1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (34.center);
		\draw [style=none] (21.center) to (19);
		\draw [style=none] (22.center) to (20.center);
		\draw [style=none] (23) to (37);
		\draw [style=none] (24.center) to (23);
		\draw [style=none] (25.center) to (32);
		\draw [style=none] (26) to (30);
		\draw [style=none] (27.center) to (38);
		\draw [style=none] (28.center) to (35.center);
		\draw [style=none] (31.center) to (36.center);
		\draw [style=none] (33.center) to (22.center);
		\draw [style=none] (34.center) to (33.center);
		\draw [style=none] (35.center) to (31.center);
		\draw [style=none] (36.center) to (28.center);
		\draw [style=none] (37) to (29.center);
		\draw [style=none] (38) to (23);
		\draw [style=none] (38) to (37);
		\draw [style=none] (40) to (39);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-same-control/two-consecutive-controlsep-same-control_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41)  at (0.625, -1.625) {};
		\node [style=none] (42)  at (0.875, 0.125) {};
		\node [style=rn] (43)  at (0.625, -0.375) {};
		\node [style=rn] (44)  at (0.125, 0.625) {};
		\node [style=none] (45)  at (0.375, -0.125) {};
		\node [style=gn] (46)  at (0.625, 0.375) {};
		\node [style=gn] (47)  at (-0.625, 0.875) {};
		\node [style=none] (48)  at (0.875, -0.125) {};
		\node [style=none] (49)  at (0.375, 0.625) {};
		\node [style=none] (50)  at (0.375, 1.125) {};
		\node [style=none] (51)  at (0.875, -1.125) {};
		\node [style=none] (52)  at (0.875, 1.125) {};
		\node [style=none] (53)  at (0.625, 1.625) {};
		\node [style=none] (54)  at (0.375, 0.125) {};
		\node [style=rn] (55)  at (0.625, 0.875) {};
		\node [style=none] (56)  at (0.375, -0.625) {};
		\node [style=none] (57)  at (0.375, -1.125) {};
		\node [style=gn] (58)  at (-0.375, 0.125) {};
		\node [style=none] (60)  at (-0.875, 0.125) {};
		\node [style=gn] (61)  at (0.625, -0.875) {};
		\node [style=rn] (62)  at (-0.625, 1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41.center) to (61);
		\draw [style=none] (42.center) to (54.center);
		\draw [style=none, bend right, looseness=1.25] (44) to (58);
		\draw [style=none] (45.center) to (48.center);
		\draw [style=none] (46) to (43);
		\draw [style=none] (48.center) to (51.center);
		\draw [style=none] (49.center) to (44);
		\draw [style=none] (50.center) to (52.center);
		\draw [style=none] (51.center) to (57.center);
		\draw [style=none] (52.center) to (42.center);
		\draw [style=none] (53.center) to (55);
		\draw [style=none] (54.center) to (50.center);
		\draw [style=none] (57.center) to (45.center);
		\draw [style=none] (58) to (56.center);
		\draw [style=none, bend right, looseness=1.25] (58) to (44);
		\draw [style=none] (60.center) to (58);
		\draw [style=none] (62) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-same-control/two-consecutive-controlsep-same-control_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (63)  at (0.125, 0.125) {};
		\node [style=gn] (64)  at (-0.625, 0.625) {};
		\node [style=none] (65)  at (0.625, 1.125) {};
		\node [style=none] (67)  at (-0.375, -0.625) {};
		\node [style=none] (68)  at (0.625, -0.125) {};
		\node [style=rn] (69)  at (0.375, 0.875) {};
		\node [style=rn] (70)  at (0.375, -0.375) {};
		\node [style=none] (71)  at (0.375, -1.625) {};
		\node [style=none] (72)  at (0.375, 1.625) {};
		\node [style=rn] (73)  at (-0.125, 0.625) {};
		\node [style=none] (74)  at (0.125, 0.625) {};
		\node [style=none] (75)  at (0.125, 1.125) {};
		\node [style=none] (76)  at (0.625, 0.125) {};
		\node [style=none] (77)  at (0.125, -1.125) {};
		\node [style=none] (78)  at (0.625, -1.125) {};
		\node [style=none] (79)  at (0.125, -0.625) {};
		\node [style=none] (80)  at (0.125, -0.125) {};
		\node [style=gn] (81)  at (0.375, -0.875) {};
		\node [style=rn] (82)  at (-0.625, 1.125) {};
		\node [style=gn] (83)  at (0.375, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (63.center) to (75.center);
		\draw [style=none] (64) to (82);
		\draw [style=none] (65.center) to (76.center);
		\draw [style=none] (68.center) to (78.center);
		\draw [style=none] (71.center) to (81);
		\draw [style=none] (72.center) to (69);
		\draw [style=none] (74.center) to (73);
		\draw [style=none] (75.center) to (65.center);
		\draw [style=none] (76.center) to (63.center);
		\draw [style=none] (77.center) to (80.center);
		\draw [style=none] (78.center) to (77.center);
		\draw [style=none] (79.center) to (67.center);
		\draw [style=none] (80.center) to (68.center);
		\draw [style=none, bend right=45, looseness=1.00] (82) to (64);
		\draw [style=none, bend left=45, looseness=1.00] (82) to (64);
		\draw [style=none] (83) to (70);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-consecutive-controlsep-same-control/two-consecutive-controlsep-same-control_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (84)  at (0.25, 1.0) {};
		\node [style=none] (85)  at (-0.5, -0.0) {};
		\node [style=rn] (86)  at (0.25, 0.25) {};
		\node [style=none] (87)  at (0.25, -1.0) {};
		\node [style=gn] (88)  at (0.25, -0.25) {};
		\node [style=none] (89)  at (0.0, -0.5) {};
		\node [style=none] (91)  at (0.5, -0.5) {};
		\node [style=none] (92)  at (0.0, 0.5) {};
		\node [style=none] (93)  at (0.5, 0.5) {};
		\node [style=none] (94)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (84.center) to (86);
		\draw [style=none] (87.center) to (88);
		\draw [style=none] (89.center) to (92.center);
		\draw [style=none] (91.center) to (89.center);
		\draw [style=none] (92.center) to (93.center);
		\draw [style=none] (93.center) to (91.center);
		\draw [style=none] (94.center) to (85.center);
	\end{pgfonlayer}
\end{tikzpicture}
